Regularized directional representations for medical image registration

In image registration, many efforts have been devoted to the development of alternatives to the popular normalized mutual information criterion. Concurrently to these efforts, an increasing number of works have demonstrated that substantial gains in registration accuracy can also be achieved by aligning structural representations of images rather than images themselves. Following this research path, we propose a new method for mono- and multimodal image registration based on the alignment of regularized vector fields derived from structural information such as gradient vector flow fields, a technique we call \textit{vector field similarity}. Our approach can be combined in a straightforward fashion with any existing registration framework by substituting vector field similarity to intensity-based registration. In our experiments, we show that the proposed approach compares favourably with conventional image alignment on several public image datasets using a diversity of imaging modalities and anatomical locations.

==> graphics/Hammers_DvsLAB_ELX.csv <==
0.90779,0.86537,0.80397,0.77266,0.59727,0.72208,0.7729,0.64776
0.92846,0.88336,0.85121,0.8241,0.71965,0.76354,0.79042,0.74975
0.91354,0.88036,0.83907,0.81041,0.67556,0.74199,0.74308,0.7068
0.91903,0.86102,0.80322,0.81455,0.6944,0.69229,0.72421,0.6573
0.91979,0.89051,0.84376,0.79656,0.70314,0.73228,0.77278,0.78168
0.90906,0.85612,0.81708,0.79915,0.69198,0.74858,0.73433,0.65852
0.9297,0.86612,0.82686,0.82516,0.65732,0.74602,0.76418,0.69468
0.92654,0.86257,0.83799,0.79302,0.61559,0.69278,0.67188,0.67906
0.92687,0.87782,0.81528,0.81972,0.68513,0.70517,0.7196,0.66176
0.92707,0.84692,0.84044,0.80634,0.70582,0.71052,0.66861,0.70928
0.92809,0.86099,0.84289,0.83173,0.67974,0.77255,0.70577,0.66012
0.92734,0.84603,0.81363,0.81173,0.66167,0.71506,0.65363,0.68729
0.92338,0.8398,0.85092,0.81018,0.70868,0.72644,0.69846,0.65983
0.92881,0.88171,0.82965,0.82558,0.69019,0.739,0.77103,0.70797
0.90855,0.80034,0.80191,0.78444,0.63172,0.69202,0.72939,0.65142
0.92589,0.86477,0.83876,0.82043,0.6985,0.66636,0.60644,0.70203
0.93193,0.83176,0.80959,0.80551,0.65321,0.71978,0.66746,0.65551
0.93035,0.8771,0.83113,0.82311,0.7099,0.7646,0.76953,0.68089
0.91711,0.84922,0.77642,0.82529,0.66075,0.76078,0.77271,0.67192
0.8746,0.79335,0.80303,0.80412,0.70765,0.71729,0.69646,0.64504
0.89534,0.75538,0.7749,0.78388,0.58419,0.72824,0.70252,0.61746
0.89286,0.68659,0.78831,0.78686,0.61773,0.71036,0.70179,0.67161
0.89637,0.76348,0.82746,0.80864,0.66337,0.79764,0.76074,0.67932
0.88536,0.79039,0.81742,0.797,0.61913,0.66398,0.71135,0.44586
0.90938,0.82321,0.82765,0.76508,0.63309,0.73173,0.63773,0.62234
0.90768,0.79056,0.83007,0.78982,0.62439,0.7558,0.7109,0.62067
0.90406,0.82425,0.82613,0.79772,0.67867,0.7418,0.7361,0.74749
0.87028,0.75733,0.59619,0.73517,0.60502,0.67197,0.70499,0.61766
0.8828,0.79361,0.81854,0.81196,0.68056,0.73274,0.71333,0.57415
0.92031,0.8704,0.8453,0.80366,0.69128,0.71014,0.76158,0.65202
0.90779,0.86537,0.80397,0.77266,0.59727,0.72208,0.7729,0.64776
0.92272,0.87688,0.85813,0.8375,0.72417,0.75118,0.74317,0.61016
0.9122,0.85981,0.83277,0.83131,0.76131,0.67468,0.76903,0.62062
0.92579,0.86646,0.7666,0.85902,0.7808,0.77675,0.73476,0.57643
0.90567,0.88587,0.82168,0.85468,0.79397,0.74591,0.76108,0.61536
0.90296,0.8613,0.82596,0.8158,0.75231,0.70854,0.74297,0.54536
0.92273,0.85485,0.79968,0.84429,0.77155,0.76858,0.76774,0.67704
0.92173,0.88402,0.83642,0.8289,0.75818,0.70207,0.71468,0.64949
0.91568,0.8291,0.78549,0.84256,0.75849,0.62377,0.68006,0.56175
0.92266,0.85791,0.84107,0.83153,0.7488,0.7189,0.71796,0.60531
0.92355,0.88068,0.83464,0.83501,0.73305,0.79808,0.76006,0.561
0.92021,0.85511,0.81283,0.84038,0.76287,0.76422,0.7259,0.59771
0.91369,0.86697,0.81905,0.82032,0.74416,0.76528,0.74475,0.64045
0.91495,0.88278,0.8008,0.84255,0.70379,0.73515,0.75532,0.62768
0.90674,0.82689,0.83101,0.8129,0.73557,0.62964,0.75956,0.59772
0.91947,0.86048,0.81005,0.83827,0.72011,0.6757,0.66935,0.57631
0.9157,0.82286,0.77871,0.83375,0.73672,0.72274,0.69531,0.54335
0.92024,0.87876,0.80815,0.83857,0.72779,0.68379,0.76887,0.61974
0.91112,0.8649,0.82441,0.8462,0.76324,0.6911,0.78447,0.61363
0.87273,0.78807,0.78712,0.84561,0.76037,0.78423,0.66925,0.55306
0.88695,0.79432,0.83695,0.83261,0.74398,0.69249,0.67852,0.53101
0.88919,0.76192,0.82515,0.81745,0.77033,0.69667,0.68112,0.57225
0.89249,0.76066,0.83308,0.84133,0.79686,0.77345,0.716,0.54069
0.88885,0.7939,0.81072,0.84502,0.79123,0.6957,0.66497,0.323
0.90577,0.8157,0.83487,0.82978,0.78426,0.74132,0.60214,0.65384
0.90135,0.80099,0.83782,0.83134,0.78467,0.72334,0.69962,0.47887
0.90571,0.82052,0.82543,0.84263,0.74343,0.75694,0.729,0.61424
0.88383,0.83745,0.79072,0.82655,0.71792,0.62231,0.69989,0.54462
0.88776,0.79652,0.81862,0.84599,0.74913,0.74186,0.74172,0.44049
0.92677,0.86278,0.86952,0.81766,0.72899,0.77717,0.7886,0.70326
0.91503,0.8482,0.84689,0.81682,0.63765,0.76959,0.72373,0.58932
0.92272,0.87688,0.85813,0.8375,0.72417,0.75118,0.74317,0.61016
0.9309,0.86491,0.86754,0.83163,0.76784,0.77563,0.72991,0.67225
0.92881,0.82998,0.80762,0.83972,0.74681,0.73588,0.67217,0.60201
0.92777,0.87371,0.84513,0.84501,0.78845,0.72853,0.74698,0.7212
0.91584,0.82539,0.8425,0.80102,0.73272,0.74626,0.6703,0.65803
0.94009,0.85075,0.8247,0.84126,0.74635,0.74904,0.73906,0.66727
0.93644,0.85986,0.85641,0.81597,0.68032,0.74998,0.60841,0.63957
0.93094,0.8595,0.81771,0.83704,0.70504,0.73294,0.66738,0.65786
0.93847,0.82933,0.85001,0.81036,0.74521,0.73627,0.56769,0.63066
0.93297,0.84995,0.84769,0.84615,0.78396,0.75774,0.65504,0.66747
0.93235,0.82092,0.82911,0.83236,0.73468,0.74808,0.58888,0.61996
0.93096,0.82118,0.84982,0.81792,0.7654,0.76682,0.64708,0.62542
0.93796,0.85697,0.83918,0.84911,0.74995,0.77379,0.73379,0.65359
0.92815,0.77239,0.83227,0.77789,0.61603,0.76697,0.68952,0.5642
0.9327,0.83934,0.83822,0.83118,0.7074,0.68856,0.47981,0.63552
0.93645,0.80305,0.80241,0.82105,0.75292,0.71243,0.57715,0.58304
0.93768,0.85822,0.82763,0.84958,0.73122,0.74379,0.73807,0.59112
0.92764,0.84572,0.82845,0.84965,0.69631,0.7754,0.74295,0.72709
0.87009,0.75963,0.82375,0.81787,0.73404,0.7437,0.58634,0.59939
0.9048,0.72416,0.81782,0.80886,0.65259,0.72657,0.65982,0.54877
0.90131,0.65394,0.8215,0.82005,0.71145,0.73983,0.69469,0.5835
0.90089,0.73525,0.84552,0.83,0.71272,0.7621,0.70201,0.58821
0.88659,0.75786,0.8431,0.83155,0.67543,0.7101,0.63934,0.31862
0.92279,0.79648,0.84038,0.77363,0.67187,0.71227,0.60048,0.60011
0.92095,0.74807,0.85269,0.80966,0.62499,0.77789,0.67634,0.5266
0.92659,0.80007,0.8465,0.80325,0.71676,0.73123,0.64896,0.64443
0.88705,0.73721,0.70623,0.78008,0.62067,0.71323,0.65605,0.49366
0.88281,0.76155,0.84263,0.83706,0.72458,0.73815,0.692,0.47939
0.92212,0.88088,0.86019,0.82113,0.67878,0.77011,0.79044,0.69934
0.91277,0.84783,0.8248,0.82365,0.66371,0.70334,0.78401,0.59358
0.93545,0.87856,0.86486,0.84032,0.78764,0.79507,0.76542,0.70605
0.9309,0.86491,0.86754,0.83163,0.76784,0.77563,0.72991,0.67225
0.92506,0.84635,0.79851,0.84291,0.77649,0.62598,0.78924,0.66517
0.92537,0.8693,0.83785,0.84803,0.77757,0.66148,0.75907,0.71711
0.92256,0.84817,0.83715,0.82615,0.71743,0.75551,0.69026,0.58677
0.93733,0.84789,0.80604,0.84809,0.74413,0.69656,0.78863,0.65067
0.92921,0.85276,0.85742,0.84029,0.70539,0.74095,0.72466,0.68397
0.92637,0.86803,0.80999,0.8484,0.72705,0.77487,0.72343,0.62942
0.93085,0.83741,0.84565,0.83462,0.74844,0.7535,0.69636,0.68758
0.92668,0.86206,0.83715,0.85845,0.7845,0.72684,0.73618,0.63417
0.92859,0.83729,0.83482,0.84321,0.7702,0.67393,0.71877,0.67013
0.93957,0.8372,0.83886,0.83163,0.75968,0.70563,0.72412,0.6809
0.93485,0.86495,0.82169,0.84846,0.74083,0.76839,0.77735,0.58836
0.92746,0.81016,0.83956,0.82356,0.67079,0.76387,0.79877,0.63204
0.93301,0.85129,0.83369,0.8534,0.71739,0.70998,0.67789,0.63605
0.93048,0.81217,0.80069,0.84755,0.76014,0.75229,0.7279,0.66114
0.9283,0.8648,0.81802,0.83898,0.74014,0.79514,0.78476,0.63273
0.92556,0.83769,0.82759,0.85074,0.69741,0.77597,0.75526,0.64338
0.88519,0.78372,0.80362,0.84056,0.70126,0.69731,0.65147,0.60357
0.90686,0.74113,0.81282,0.82639,0.67576,0.74594,0.67782,0.54009
0.90811,0.6835,0.81245,0.83321,0.73161,0.7414,0.69615,0.63856
0.91611,0.75495,0.84141,0.8467,0.73562,0.74917,0.6979,0.6216
0.9071,0.79088,0.83625,0.83564,0.69016,0.70674,0.66398,0.38806
0.92261,0.81416,0.83835,0.80964,0.71198,0.71274,0.64182,0.56773
0.91833,0.78983,0.8511,0.82932,0.66594,0.77013,0.65329,0.61787
0.91992,0.82977,0.83651,0.82922,0.72634,0.69557,0.66984,0.6354
0.9001,0.76093,0.69198,0.79377,0.6099,0.73443,0.63412,0.51798
0.89728,0.78874,0.8309,0.84514,0.75021,0.63988,0.7444,0.52112
0.92235,0.86157,0.81168,0.82162,0.71325,0.7323,0.77247,0.68098
0.92463,0.82425,0.6917,0.84241,0.67201,0.78183,0.76457,0.58583
0.93284,0.84154,0.78374,0.85306,0.74747,0.74176,0.71533,0.617
0.9227,0.8397,0.76843,0.83484,0.7735,0.62976,0.79061,0.67244
0.92506,0.84635,0.79851,0.84291,0.77649,0.62598,0.78924,0.66517
0.92133,0.8674,0.83653,0.85277,0.78845,0.76675,0.77604,0.68492
0.91916,0.8005,0.73703,0.82045,0.69894,0.6846,0.69938,0.57398
0.9335,0.84981,0.85546,0.85901,0.72294,0.75604,0.78321,0.64566
0.93218,0.86676,0.78822,0.83836,0.68389,0.63564,0.74887,0.68035
0.92665,0.85056,0.84067,0.84904,0.73677,0.623,0.76889,0.57611
0.92389,0.81802,0.81977,0.81686,0.72928,0.67022,0.71015,0.62393
0.92414,0.83513,0.78459,0.84737,0.77578,0.74711,0.79798,0.5838
0.92272,0.82023,0.77238,0.84156,0.75914,0.736,0.78347,0.62007
0.92836,0.81861,0.83931,0.8324,0.76972,0.76573,0.76357,0.65183
0.93354,0.86737,0.85129,0.85632,0.74273,0.72887,0.78938,0.60363
0.92055,0.75412,0.72322,0.80319,0.62309,0.52544,0.79117,0.59144
0.9313,0.83802,0.81532,0.85282,0.72545,0.59684,0.72404,0.655
0.93263,0.81511,0.84576,0.84865,0.76536,0.65636,0.74492,0.66821
0.92775,0.86365,0.79637,0.85597,0.73227,0.70184,0.8012,0.66111
0.93461,0.8362,0.72764,0.85733,0.71309,0.70056,0.75782,0.63521
0.89623,0.77073,0.8079,0.84607,0.69919,0.77181,0.62175,0.61317
0.90273,0.72653,0.68462,0.82881,0.66156,0.64893,0.6666,0.63589
0.90904,0.65257,0.70399,0.82443,0.71559,0.67621,0.69331,0.64425
0.90866,0.74197,0.7622,0.85149,0.72902,0.72874,0.72201,0.61003
0.89953,0.77851,0.80581,0.84596,0.67828,0.69682,0.6595,0.40904
0.91295,0.80206,0.75927,0.81831,0.70559,0.71283,0.61816,0.59325
0.91607,0.76767,0.78074,0.83217,0.67234,0.71652,0.66181,0.62117
0.92455,0.79997,0.80955,0.8268,0.73323,0.75802,0.69682,0.70607
0.89981,0.7437,0.53784,0.8073,0.65272,0.50287,0.62176,0.51662
0.90768,0.75234,0.79444,0.85113,0.73213,0.73873,0.70698,0.52802
0.92248,0.86858,0.84777,0.82962,0.74587,0.73842,0.78693,0.75569
0.90623,0.87301,0.7891,0.84399,0.71736,0.75072,0.76087,0.59151
0.9316,0.8649,0.82882,0.86308,0.79074,0.72165,0.74556,0.74219
0.92284,0.86067,0.8201,0.86089,0.78251,0.63734,0.72905,0.69977
0.91959,0.86068,0.83563,0.86889,0.78962,0.77895,0.75053,0.66318
0.92133,0.8674,0.83653,0.85277,0.78845,0.76675,0.77604,0.68492
0.9202,0.84877,0.80595,0.83487,0.78149,0.65599,0.6873,0.61928
0.93163,0.85847,0.83619,0.86822,0.78726,0.77555,0.80051,0.66855
0.92757,0.86476,0.82452,0.85628,0.71427,0.61221,0.70478,0.63292
0.92369,0.83253,0.82446,0.85515,0.75582,0.60335,0.66902,0.6478
0.92928,0.84155,0.84227,0.851,0.79212,0.64354,0.70792,0.68649
0.92074,0.85874,0.83197,0.85962,0.789,0.75111,0.75741,0.60759
0.92832,0.84417,0.81371,0.84756,0.79205,0.72811,0.74632,0.66984
0.93696,0.83341,0.8459,0.841,0.79595,0.74618,0.72468,0.66907
0.93567,0.86682,0.85476,0.86819,0.78089,0.68811,0.75909,0.69257
0.92566,0.78708,0.77062,0.82699,0.66628,0.605,0.77774,0.66171
0.9242,0.84635,0.84238,0.87086,0.77166,0.56419,0.66056,0.70696
0.93196,0.78966,0.82591,0.86042,0.79774,0.64176,0.67554,0.66752
0.9356,0.87369,0.83865,0.8732,0.75326,0.69251,0.76637,0.6725
0.92913,0.8537,0.76976,0.86549,0.73405,0.75166,0.79497,0.66541
0.89367,0.77151,0.80599,0.86556,0.76548,0.7672,0.65074,0.63657
0.91612,0.7782,0.76771,0.84064,0.71333,0.63194,0.67439,0.62117
0.91425,0.73661,0.78276,0.83229,0.74392,0.66136,0.65561,0.68334
0.91708,0.7326,0.80144,0.86092,0.74708,0.75473,0.70439,0.6512
0.91283,0.7642,0.81511,0.86279,0.69629,0.69077,0.6839,0.44199
0.92805,0.79874,0.80227,0.84069,0.72131,0.72894,0.64238,0.62793
0.9342,0.77011,0.82823,0.84787,0.67952,0.69291,0.68158,0.64368
0.93064,0.7883,0.82771,0.8454,0.76101,0.74188,0.69863,0.70763
0.89839,0.78918,0.62519,0.81134,0.64411,0.60455,0.70208,0.59706
0.90988,0.7583,0.80754,0.86535,0.7661,0.73335,0.73514,0.54085
0.91248,0.88191,0.83711,0.8189,0.71628,0.74568,0.71532,0.60429
0.90436,0.89304,0.79548,0.79874,0.71742,0.73482,0.77391,0.53692
0.93039,0.88186,0.83814,0.81811,0.74695,0.74378,0.67683,0.64451
0.91976,0.87789,0.82688,0.83157,0.73118,0.7558,0.66931,0.55011
0.92125,0.86262,0.7903,0.83559,0.75171,0.69351,0.71513,0.53283
0.92676,0.88426,0.82733,0.82692,0.78812,0.64819,0.69901,0.58459
0.9202,0.84877,0.80595,0.83487,0.78149,0.65599,0.6873,0.61928
0.92874,0.85374,0.82341,0.83888,0.76028,0.73629,0.6947,0.53396
0.92315,0.87064,0.84154,0.84267,0.7346,0.7359,0.63328,0.5866
0.92193,0.83805,0.80695,0.82442,0.74997,0.70574,0.69591,0.63157
0.92536,0.87522,0.83763,0.82244,0.76158,0.75691,0.71243,0.54131
0.91427,0.87987,0.8102,0.84069,0.76807,0.75973,0.74628,0.61785
0.91639,0.86958,0.8234,0.83004,0.77115,0.72494,0.65725,0.47113
0.92405,0.86394,0.82909,0.83526,0.74829,0.78116,0.6875,0.61521
0.9294,0.87968,0.82575,0.83663,0.74848,0.70262,0.65413,0.61076
0.93511,0.84376,0.76953,0.79117,0.72973,0.72625,0.70568,0.51079
0.93054,0.87186,0.8403,0.83168,0.75486,0.71306,0.63588,0.63731
0.9278,0.83463,0.80662,0.83363,0.76558,0.71401,0.70525,0.54278
0.92756,0.87901,0.81183,0.84195,0.7793,0.74639,0.65218,0.55321
0.92156,0.86615,0.76286,0.82674,0.73459,0.73959,0.7415,0.65529
0.91886,0.8342,0.78069,0.82488,0.73291,0.73987,0.70878,0.54362
0.9325,0.83092,0.77901,0.81646,0.71913,0.70681,0.72008,0.47829
0.93411,0.78766,0.78104,0.81194,0.71791,0.73239,0.67759,0.51221
0.92637,0.81505,0.81031,0.83215,0.73434,0.76321,0.74135,0.49105
0.91466,0.84265,0.81314,0.81933,0.72001,0.68099,0.69392,0.27097
0.93904,0.85615,0.77427,0.79265,0.72539,0.67515,0.63708,0.51637
0.94687,0.83056,0.81447,0.81462,0.70619,0.74764,0.66633,0.46312
0.93807,0.84768,0.80701,0.80478,0.72538,0.72328,0.70978,0.56897
0.93006,0.83843,0.66779,0.78873,0.65403,0.73288,0.69742,0.45027
0.93274,0.83816,0.78944,0.82368,0.7696,0.70086,0.71566,0.40378
0.93264,0.86897,0.83255,0.83653,0.68511,0.75488,0.79932,0.69061
0.92299,0.81924,0.73433,0.83278,0.69648,0.76476,0.78481,0.67558
0.94742,0.85749,0.81057,0.85728,0.76452,0.74278,0.76793,0.67144
0.93809,0.84745,0.79531,0.84795,0.75491,0.69904,0.78678,0.6524
0.93719,0.85829,0.85787,0.86503,0.74223,0.76157,0.76942,0.65859
0.93743,0.87437,0.84557,0.85461,0.7887,0.77303,0.80928,0.6924
0.92447,0.80183,0.78308,0.84815,0.76231,0.71835,0.6851,0.57238
0.92874,0.85374,0.82341,0.83888,0.76028,0.73629,0.6947,0.53396
0.94518,0.8607,0.80887,0.84808,0.72369,0.67086,0.70323,0.69701
0.94131,0.86129,0.85277,0.8552,0.75714,0.64505,0.74861,0.55665
0.94252,0.85014,0.83784,0.83945,0.7434,0.64681,0.74141,0.61308
0.93407,0.8471,0.8018,0.86018,0.8049,0.79045,0.76771,0.58391
0.93985,0.83539,0.79593,0.85129,0.76655,0.76023,0.72752,0.67039
0.94211,0.82676,0.84828,0.84035,0.75215,0.76966,0.75856,0.64978
0.9458,0.87233,0.86197,0.86227,0.73385,0.69228,0.79787,0.69405
0.9324,0.79127,0.7462,0.82296,0.70688,0.65415,0.78917,0.59438
0.95086,0.85962,0.84199,0.86431,0.74951,0.63989,0.68965,0.66053
0.94498,0.84883,0.85846,0.85893,0.7653,0.70775,0.70112,0.6642
0.94314,0.8639,0.81924,0.86948,0.77583,0.70974,0.79787,0.67785
0.94054,0.84521,0.74737,0.86728,0.77142,0.75378,0.80402,0.65872
0.89551,0.79873,0.80737,0.85511,0.73966,0.75294,0.70443,0.6094
0.9156,0.72366,0.7215,0.83808,0.683,0.68205,0.73061,0.60486
0.91424,0.6275,0.7253,0.84956,0.73452,0.67681,0.71432,0.62161
0.9207,0.77922,0.79146,0.85989,0.73096,0.77525,0.77605,0.54454
0.90583,0.7887,0.80323,0.84242,0.70269,0.69795,0.71383,0.32138
0.92819,0.81585,0.79128,0.83303,0.71821,0.71717,0.68696,0.62214
0.92697,0.77462,0.8036,0.84341,0.67673,0.71944,0.71282,0.59636
0.92725,0.8151,0.82115,0.8427,0.71577,0.75678,0.73521,0.64806
0.89658,0.75953,0.57604,0.80848,0.635,0.6551,0.72605,0.46545
0.90147,0.7807,0.79749,0.85749,0.77002,0.7248,0.74328,0.45307
0.9267,0.85612,0.86795,0.82406,0.68559,0.70062,0.71969,0.68003
0.91452,0.86431,0.81726,0.81586,0.75841,0.70532,0.7611,0.63783
0.93891,0.86469,0.85624,0.84172,0.78329,0.72372,0.69792,0.68125
0.92702,0.84013,0.84608,0.85156,0.80318,0.73634,0.76328,0.69618
0.93033,0.86546,0.82089,0.85594,0.76764,0.61612,0.74239,0.65847
0.92621,0.87554,0.84047,0.86076,0.8087,0.62381,0.73548,0.62748
0.91866,0.82847,0.85114,0.83448,0.7657,0.73146,0.68586,0.68597
0.94275,0.85701,0.83132,0.85346,0.80337,0.68311,0.76796,0.6648
0.94518,0.8607,0.80887,0.84808,0.72369,0.67086,0.70323,0.69701
0.93653,0.86207,0.82045,0.85473,0.78629,0.66178,0.67232,0.63062
0.94459,0.86481,0.85482,0.8512,0.78884,0.69251,0.71593,0.65817
0.93714,0.8605,0.84152,0.85477,0.77595,0.68049,0.71096,0.62704
0.93718,0.84033,0.83929,0.84681,0.78572,0.65371,0.73298,0.63518
0.933,0.83176,0.85612,0.83325,0.7672,0.68195,0.70677,0.71099
0.94128,0.89001,0.83647,0.86088,0.74121,0.66854,0.73699,0.65953
0.91755,0.78316,0.8244,0.80943,0.73099,0.68536,0.73836,0.60331
0.94168,0.85495,0.84553,0.86396,0.74877,0.71016,0.70728,0.64678
0.93953,0.83611,0.83404,0.86333,0.78389,0.71206,0.72703,0.67008
0.94183,0.87626,0.83839,0.85839,0.73008,0.68587,0.76419,0.64036
0.92747,0.85064,0.79757,0.84709,0.73206,0.70723,0.70946,0.67204
0.87599,0.76876,0.81338,0.84878,0.75592,0.67101,0.60562,0.61996
0.89304,0.76102,0.7958,0.82076,0.72711,0.66154,0.63676,0.63153
0.88529,0.70002,0.80839,0.82563,0.73973,0.64847,0.61245,0.61801
0.88671,0.7351,0.83643,0.84722,0.7801,0.71647,0.66964,0.53229
0.88863,0.76795,0.8254,0.85305,0.79065,0.56717,0.60079,0.31426
0.92106,0.79274,0.82734,0.82689,0.75618,0.66153,0.63759,0.59511
0.91665,0.77544,0.84854,0.8372,0.72933,0.67478,0.65533,0.5282
0.92006,0.79413,0.83118,0.82489,0.75572,0.64203,0.63906,0.64504
0.88673,0.78048,0.65519,0.75783,0.62983,0.70156,0.58981,0.46194
0.87334,0.75908,0.82673,0.85187,0.76769,0.63259,0.65788,0.42362
0.9278,0.85954,0.82019,0.83101,0.72756,0.71883,0.75296,0.61294
0.89918,0.76131,0.71079,0.82351,0.71982,0.6556,0.71194,0.49194
0.93078,0.86472,0.80409,0.84796,0.78032,0.75441,0.70315,0.63394
0.91627,0.85894,0.79844,0.85096,0.77681,0.79236,0.73311,0.6065
0.92041,0.82763,0.82923,0.84983,0.7812,0.60626,0.76027,0.53906
0.9184,0.80217,0.82458,0.84644,0.79927,0.64355,0.70205,0.63903
0.9027,0.73313,0.74155,0.82474,0.75753,0.70852,0.72959,0.63618
0.93427,0.85084,0.84149,0.85649,0.77549,0.66947,0.746,0.51954
0.93456,0.83859,0.79807,0.83968,0.73699,0.7,0.67653,0.56649
0.93653,0.86207,0.82045,0.85473,0.78629,0.66178,0.67232,0.63062
0.93517,0.79907,0.82293,0.84888,0.77707,0.756,0.74956,0.621
0.923,0.78573,0.81785,0.85957,0.78481,0.73415,0.7454,0.67554
0.93822,0.78956,0.76361,0.84534,0.78162,0.66014,0.68155,0.48136
0.92193,0.76991,0.8292,0.83581,0.76355,0.65533,0.71303,0.55883
0.93573,0.85634,0.85189,0.84568,0.74015,0.73985,0.72709,0.5726
0.9098,0.73668,0.73861,0.80995,0.71513,0.79903,0.77318,0.51883
0.93278,0.84642,0.81929,0.84937,0.77236,0.71327,0.68697,0.55426
0.93677,0.84477,0.8403,0.85088,0.78901,0.75845,0.76742,0.48711
0.93576,0.81364,0.8,0.846,0.77533,0.77766,0.77008,0.56757
0.92386,0.83002,0.76249,0.86303,0.77339,0.74766,0.73855,0.65393
0.85149,0.77683,0.79129,0.83462,0.74318,0.6401,0.66174,0.53463
0.88298,0.64048,0.67846,0.82956,0.70714,0.73658,0.69953,0.50551
0.8829,0.56768,0.68675,0.82376,0.72434,0.72964,0.64505,0.53748
0.86584,0.75187,0.76771,0.85503,0.73852,0.7091,0.71023,0.51703
0.87723,0.76794,0.78344,0.84411,0.72265,0.74477,0.69961,0.32399
0.90505,0.78985,0.77078,0.80758,0.72492,0.66198,0.63331,0.47247
0.90765,0.70014,0.76908,0.83179,0.70662,0.74401,0.62303,0.45667
0.89847,0.81062,0.79613,0.82996,0.74326,0.69387,0.68705,0.57897
0.85709,0.75356,0.58675,0.79154,0.64748,0.73296,0.64371,0.43806
0.84879,0.7619,0.77643,0.84885,0.7532,0.67397,0.70292,0.44442
0.91196,0.86148,0.84468,0.81002,0.7026,0.75957,0.7368,0.70528
0.89285,0.8772,0.77738,0.80762,0.6976,0.7696,0.75452,0.62819
0.92344,0.86114,0.83529,0.82742,0.7535,0.75965,0.65753,0.67662
0.91475,0.84836,0.80935,0.82678,0.75062,0.7716,0.73948,0.71886
0.90728,0.85583,0.82672,0.83435,0.77354,0.71586,0.74681,0.6582
0.90734,0.87572,0.84606,0.83478,0.78793,0.70634,0.72473,0.68899
0.88499,0.85554,0.81861,0.80832,0.68855,0.7639,0.72523,0.56826
0.92089,0.87023,0.84364,0.82692,0.7158,0.70142,0.74774,0.61407
0.93093,0.89303,0.82874,0.83173,0.70616,0.73207,0.73576,0.68735
0.92353,0.85274,0.81349,0.83801,0.74692,0.75836,0.75784,0.66023
0.93517,0.79907,0.82293,0.84888,0.77707,0.756,0.74956,0.621
0.91967,0.88682,0.82711,0.84598,0.75882,0.75464,0.77303,0.65039
0.93239,0.86598,0.82539,0.84337,0.76737,0.75154,0.73811,0.65448
0.91107,0.86527,0.85471,0.82201,0.74309,0.771,0.73188,0.6246
0.92623,0.89243,0.84231,0.83204,0.72833,0.78756,0.73503,0.60487
0.898,0.84366,0.78385,0.79457,0.66165,0.76994,0.72486,0.63782
0.92315,0.87533,0.82752,0.83796,0.71261,0.74444,0.75574,0.64645
0.9216,0.86125,0.82973,0.83556,0.74867,0.75194,0.75283,0.67027
0.92633,0.87511,0.82083,0.82541,0.67123,0.74484,0.7469,0.6201
0.90585,0.85647,0.75887,0.82927,0.64868,0.72372,0.7513,0.60079
0.79392,0.83723,0.80246,0.81641,0.71279,0.76972,0.70367,0.68143
0.84029,0.82319,0.75235,0.79832,0.63436,0.70106,0.65034,0.61452
0.83878,0.76621,0.76853,0.79082,0.70394,0.74562,0.6376,0.65404
0.82412,0.80327,0.81372,0.83173,0.73618,0.74571,0.65104,0.62894
0.86174,0.83021,0.81454,0.82228,0.71409,0.7401,0.66131,0.43457
0.90106,0.85242,0.79375,0.76909,0.6971,0.70363,0.62585,0.61179
0.88689,0.83913,0.83377,0.80109,0.6839,0.7718,0.63516,0.63371
0.88431,0.85231,0.81461,0.80474,0.72911,0.71026,0.63604,0.71388
0.81729,0.82494,0.61549,0.74553,0.57774,0.65778,0.60786,0.5653
0.79717,0.84557,0.79502,0.82686,0.72276,0.72529,0.69514,0.55742
0.92684,0.85947,0.82787,0.83161,0.68601,0.7782,0.73208,0.62099
0.91142,0.88411,0.79604,0.80606,0.65876,0.79963,0.75861,0.53359
0.92928,0.8745,0.83395,0.85003,0.77885,0.76057,0.66988,0.66205
0.91639,0.86822,0.81814,0.84463,0.78869,0.74903,0.74373,0.62982
0.91573,0.85233,0.79152,0.8452,0.76015,0.7397,0.76638,0.557
0.90801,0.86747,0.83137,0.83786,0.7802,0.77092,0.75396,0.6296
0.88298,0.83814,0.79794,0.80537,0.74856,0.75094,0.76273,0.63679
0.92502,0.8548,0.82492,0.84081,0.75912,0.79439,0.78171,0.55615
0.93204,0.87878,0.81649,0.82311,0.67482,0.68913,0.6931,0.56231
0.92454,0.85129,0.82223,0.84697,0.71698,0.72285,0.72895,0.68342
0.92755,0.87182,0.82293,0.83815,0.73411,0.75122,0.76877,0.60725
0.91967,0.88682,0.82711,0.84598,0.75882,0.75464,0.77303,0.65039
0.9312,0.85163,0.79467,0.84214,0.75848,0.75754,0.76588,0.53342
0.91169,0.87158,0.82767,0.83992,0.77332,0.78929,0.71557,0.6492
0.92845,0.88315,0.8369,0.85675,0.74405,0.73632,0.74261,0.63495
0.90347,0.82399,0.80048,0.77431,0.62291,0.69965,0.78804,0.50898
0.92412,0.86194,0.81427,0.84583,0.71749,0.69159,0.73213,0.64045
0.92278,0.8304,0.79365,0.83957,0.76677,0.77092,0.73226,0.50852
0.93061,0.88183,0.79891,0.85138,0.75704,0.755,0.75031,0.61286
0.9116,0.85629,0.776,0.85046,0.72015,0.77697,0.79055,0.74768
0.83432,0.78959,0.77954,0.8226,0.70999,0.79213,0.6932,0.54065
0.86104,0.78825,0.77329,0.80798,0.65564,0.72562,0.68257,0.54467
0.86741,0.75345,0.77459,0.81776,0.701,0.72951,0.65967,0.53848
0.85688,0.76977,0.8036,0.83738,0.73125,0.78651,0.724,0.55532
0.87447,0.79478,0.80428,0.84002,0.64156,0.69461,0.68685,0.33638
0.90502,0.82887,0.81386,0.77695,0.68026,0.75571,0.64484,0.47224
0.89017,0.80012,0.8052,0.81043,0.62825,0.72086,0.66347,0.46261
0.89554,0.82661,0.82111,0.80331,0.71987,0.75402,0.71199,0.63072
0.85286,0.81634,0.65321,0.76182,0.56943,0.71534,0.71616,0.48651
0.84057,0.81132,0.79643,0.83631,0.74133,0.76928,0.74387,0.47553
0.92855,0.86072,0.83543,0.82115,0.68897,0.72567,0.72317,0.7122
0.91409,0.8851,0.79854,0.8223,0.69639,0.76843,0.77535,0.61523
0.93667,0.86324,0.83247,0.84683,0.7703,0.72221,0.65453,0.66181
0.92436,0.85906,0.83666,0.8474,0.78072,0.67433,0.71843,0.68823
0.9214,0.86297,0.79195,0.85077,0.77642,0.74604,0.77103,0.68761
0.92618,0.87309,0.82206,0.84566,0.78966,0.76793,0.77402,0.72009
0.89994,0.8546,0.83983,0.81203,0.76089,0.70719,0.71348,0.54404
0.93567,0.86364,0.81985,0.84649,0.76922,0.75499,0.78553,0.69915
0.93748,0.87313,0.84582,0.82831,0.71049,0.64484,0.72362,0.66848
0.94197,0.848,0.78908,0.8413,0.74122,0.68398,0.716,0.53053
0.94618,0.87279,0.84943,0.85233,0.78411,0.73026,0.74713,0.65203
0.93472,0.88058,0.79869,0.85207,0.78399,0.76548,0.77012,0.5465
0.9312,0.85163,0.79467,0.84214,0.75848,0.75754,0.76588,0.53342
0.92969,0.88364,0.81593,0.84085,0.76098,0.78089,0.7552,0.62557
0.93985,0.87486,0.8022,0.84718,0.75765,0.71708,0.72109,0.63468
0.9072,0.84274,0.80512,0.8043,0.66761,0.62576,0.77239,0.68232
0.93611,0.86564,0.82932,0.84805,0.73584,0.67829,0.72519,0.69372
0.93996,0.85933,0.80077,0.84953,0.7904,0.73127,0.73592,0.69556
0.93815,0.87878,0.80537,0.84421,0.7378,0.70794,0.75897,0.69796
0.92395,0.85833,0.76775,0.84883,0.69973,0.67245,0.76193,0.6324
0.84114,0.81878,0.77966,0.83244,0.69831,0.76176,0.64945,0.69034
0.88107,0.82177,0.78675,0.81733,0.6611,0.69642,0.66498,0.72249
0.87789,0.76473,0.79583,0.81338,0.71633,0.67191,0.65522,0.6822
0.87862,0.80516,0.82163,0.84605,0.73747,0.76235,0.71824,0.64882
0.8943,0.81797,0.81911,0.84214,0.68422,0.69123,0.67892,0.43893
0.91413,0.85242,0.79064,0.79054,0.69289,0.69912,0.62081,0.61638
0.91569,0.80972,0.82615,0.8115,0.67357,0.70782,0.65823,0.67818
0.90638,0.84178,0.80682,0.81907,0.72184,0.73708,0.68093,0.73548
0.86306,0.82235,0.65184,0.77923,0.58424,0.60826,0.62528,0.60229
0.85033,0.82146,0.80005,0.8496,0.78324,0.70452,0.69907,0.61765
0.92312,0.85297,0.8452,0.81882,0.70937,0.74936,0.72374,0.6241
0.91092,0.88259,0.76032,0.8001,0.65483,0.77476,0.73498,0.60104
0.93307,0.85245,0.83366,0.82952,0.75795,0.76527,0.65999,0.63023
0.93679,0.84998,0.81558,0.82345,0.74736,0.70497,0.73452,0.67559
0.92529,0.847,0.82855,0.83116,0.75272,0.77611,0.76916,0.62967
0.9327,0.85466,0.84556,0.82049,0.76024,0.764,0.74853,0.68071
0.91985,0.85399,0.78751,0.81356,0.72781,0.76096,0.68496,0.65025
0.93603,0.85322,0.83911,0.82407,0.71021,0.78448,0.78544,0.64746
0.92995,0.87031,0.81147,0.80095,0.65817,0.70055,0.68639,0.63033
0.92287,0.82956,0.83132,0.82737,0.69828,0.65663,0.70676,0.62217
0.92883,0.86228,0.84289,0.81993,0.74899,0.75095,0.68299,0.59199
0.92158,0.88726,0.81914,0.83935,0.75029,0.78436,0.74182,0.65625
0.93014,0.86616,0.7796,0.81752,0.71719,0.79002,0.72171,0.58094
0.92969,0.88364,0.81593,0.84085,0.76098,0.78089,0.7552,0.62557
0.93764,0.86808,0.85244,0.83357,0.76441,0.77669,0.72883,0.67056
0.92767,0.8498,0.7673,0.77835,0.61051,0.65403,0.75802,0.60165
0.93484,0.86876,0.83766,0.82021,0.73297,0.71348,0.6749,0.63497
0.9333,0.82989,0.83839,0.82374,0.76131,0.72291,0.70112,0.58788
0.93293,0.86963,0.82712,0.84662,0.73881,0.72699,0.78017,0.65747
0.92684,0.85749,0.77289,0.84505,0.67002,0.74667,0.71249,0.63652
0.88606,0.8226,0.81663,0.81791,0.71534,0.79501,0.58406,0.54709
0.91023,0.78825,0.70956,0.78355,0.59116,0.72811,0.61702,0.56569
0.90974,0.75722,0.75173,0.80789,0.72297,0.74201,0.62115,0.64514
0.92354,0.79608,0.78735,0.80543,0.72425,0.78018,0.66915,0.53336
0.90524,0.82215,0.81594,0.81137,0.66808,0.75042,0.62595,0.34415
0.92134,0.83498,0.80306,0.77552,0.63977,0.71858,0.55767,0.5667
0.92849,0.82362,0.80832,0.78945,0.61109,0.77266,0.60783,0.49173
0.92192,0.83594,0.81033,0.80348,0.68787,0.74993,0.63969,0.63522
0.90622,0.80936,0.53051,0.73439,0.58096,0.62723,0.64052,0.49628
0.89974,0.81029,0.79182,0.81948,0.698,0.7496,0.69943,0.50375
0.92634,0.87161,0.81944,0.81997,0.66414,0.75623,0.77938,0.64733
0.91001,0.86423,0.72398,0.81379,0.60745,0.75596,0.77198,0.58634
0.93997,0.875,0.80273,0.84058,0.7196,0.78964,0.77554,0.68795
0.93304,0.85925,0.77785,0.82629,0.70434,0.76773,0.75017,0.60055
0.92996,0.86795,0.84038,0.84154,0.69788,0.71277,0.77346,0.58933
0.93627,0.87696,0.8376,0.84005,0.71655,0.69791,0.7651,0.62958
0.91644,0.85059,0.76541,0.81852,0.7225,0.70211,0.64178,0.62943
0.94222,0.87076,0.84743,0.83825,0.66271,0.69976,0.80003,0.6179
0.94032,0.89724,0.79815,0.83087,0.63117,0.69933,0.70873,0.64163
0.93891,0.87129,0.84344,0.83239,0.66536,0.72179,0.70949,0.61978
0.94058,0.87279,0.84135,0.82873,0.71605,0.76313,0.6815,0.60549
0.93289,0.87653,0.79445,0.8493,0.71621,0.74251,0.73065,0.64847
0.94101,0.85174,0.78383,0.83851,0.69934,0.72462,0.71002,0.5618
0.93708,0.8441,0.84382,0.82563,0.71546,0.77335,0.7026,0.68345
0.93764,0.86808,0.85244,0.83357,0.76441,0.77669,0.72883,0.67056
0.92541,0.8021,0.73812,0.77616,0.55706,0.72487,0.7669,0.49748
0.94026,0.87131,0.8207,0.8352,0.67513,0.72,0.70367,0.64193
0.94045,0.84991,0.84206,0.83176,0.72678,0.73165,0.65813,0.52938
0.94184,0.88848,0.82891,0.85415,0.71347,0.73454,0.77433,0.60727
0.93213,0.8599,0.75038,0.8479,0.6359,0.73225,0.75792,0.64095
0.88384,0.78002,0.79965,0.81325,0.64151,0.74517,0.57156,0.55852
0.90272,0.76404,0.70672,0.7995,0.61359,0.69523,0.6269,0.52163
0.90609,0.71969,0.7224,0.78865,0.6516,0.70866,0.6555,0.5616
0.90833,0.75637,0.76455,0.83609,0.70052,0.71362,0.69334,0.50932
0.90555,0.78496,0.78528,0.82815,0.60175,0.71657,0.63277,0.32071
0.91975,0.823,0.76939,0.79209,0.61862,0.67819,0.59956,0.545
0.91785,0.78941,0.78525,0.80347,0.59158,0.76995,0.68666,0.48084
0.92216,0.8326,0.8055,0.80085,0.64259,0.72978,0.67365,0.61927
0.88396,0.76959,0.57907,0.7695,0.54472,0.6017,0.60467,0.47083
0.89082,0.78278,0.77151,0.81649,0.67645,0.72749,0.66134,0.45372
0.9125,0.84328,0.83247,0.81682,0.70843,0.70845,0.74558,0.68103
0.90639,0.8743,0.83315,0.83375,0.74745,0.61357,0.73664,0.62114
0.93019,0.84628,0.8458,0.83219,0.72038,0.7574,0.69,0.62907
0.92675,0.84346,0.84228,0.85619,0.71519,0.77358,0.83093,0.64659
0.91982,0.84606,0.80426,0.84386,0.74016,0.55129,0.80435,0.63455
0.92963,0.8466,0.82479,0.85897,0.7623,0.62806,0.76158,0.69589
0.93959,0.85082,0.81674,0.82478,0.77084,0.70338,0.71163,0.53522
0.92964,0.83634,0.81433,0.86089,0.77478,0.64673,0.81324,0.64468
0.92043,0.84672,0.84026,0.85412,0.76223,0.70421,0.74934,0.6381
0.92481,0.83375,0.79964,0.85926,0.78675,0.78086,0.75518,0.56646
0.92251,0.86098,0.82409,0.83293,0.72646,0.72013,0.71893,0.66698
0.91721,0.88074,0.83238,0.8274,0.71761,0.69759,0.7859,0.5849
0.91408,0.86119,0.83534,0.84286,0.76378,0.6097,0.75923,0.68954
0.93024,0.89047,0.82838,0.83052,0.72235,0.62874,0.74921,0.64374
0.92876,0.85254,0.81573,0.83428,0.68272,0.69678,0.75943,0.62187
0.92541,0.8021,0.73812,0.77616,0.55706,0.72487,0.7669,0.49748
0.92842,0.85336,0.81675,0.84329,0.74797,0.63624,0.70417,0.65118
0.92601,0.834,0.78952,0.85649,0.74449,0.74472,0.71784,0.65761
0.92327,0.85582,0.79287,0.83431,0.76023,0.76352,0.81233,0.64235
0.92724,0.84559,0.80053,0.85459,0.78022,0.74394,0.77525,0.61667
0.91445,0.85509,0.81826,0.85526,0.7463,0.61046,0.6296,0.69979
0.92889,0.81985,0.80701,0.85279,0.7428,0.63219,0.63168,0.66668
0.92798,0.81156,0.81313,0.84482,0.721,0.65833,0.64547,0.65818
0.92866,0.82799,0.84607,0.85335,0.72968,0.67515,0.66925,0.69491
0.91134,0.86067,0.82219,0.84738,0.73048,0.62299,0.64148,0.45236
0.93412,0.85361,0.81546,0.83714,0.73953,0.5927,0.60985,0.55502
0.93603,0.85477,0.84412,0.85542,0.73716,0.63807,0.63561,0.63437
0.93799,0.85793,0.83076,0.85227,0.74778,0.65835,0.67952,0.6628
0.93321,0.87397,0.76722,0.83555,0.69299,0.7438,0.67226,0.62101
0.93395,0.85315,0.82412,0.85844,0.75067,0.61394,0.72399,0.56276
0.92305,0.8705,0.8387,0.81957,0.68255,0.71306,0.69788,0.67054
0.91379,0.86374,0.75234,0.81842,0.63567,0.72242,0.74828,0.58716
0.93478,0.8649,0.82119,0.83812,0.72589,0.72615,0.63036,0.65372
0.92565,0.86014,0.81101,0.83892,0.71631,0.75322,0.75142,0.59928
0.92927,0.85692,0.8183,0.84311,0.72344,0.6203,0.74032,0.60113
0.91737,0.86879,0.8344,0.852,0.76042,0.6087,0.74513,0.69558
0.90892,0.82763,0.80182,0.80363,0.75063,0.72981,0.67369,0.64136
0.94248,0.86755,0.8366,0.84521,0.74029,0.6846,0.76575,0.65506
0.93659,0.87846,0.82471,0.84543,0.68021,0.72189,0.71657,0.64311
0.93081,0.87427,0.82109,0.8428,0.73344,0.71763,0.70211,0.60849
0.93412,0.8649,0.83272,0.84894,0.69777,0.74679,0.74464,0.6137
0.92402,0.86774,0.80828,0.85194,0.73581,0.7152,0.76581,0.65036
0.93264,0.85894,0.80175,0.84472,0.73421,0.7015,0.75345,0.60613
0.93078,0.85406,0.84228,0.82672,0.75235,0.72827,0.75501,0.64229
0.93527,0.88721,0.83861,0.84763,0.73528,0.73014,0.74389,0.68333
0.91557,0.80834,0.74745,0.78908,0.62915,0.70887,0.7483,0.57039
0.92842,0.85336,0.81675,0.84329,0.74797,0.63624,0.70417,0.65118
0.93883,0.8646,0.82948,0.84846,0.73002,0.70066,0.70574,0.59912
0.93578,0.8891,0.84999,0.85649,0.74456,0.70164,0.756,0.6596
0.92746,0.85611,0.7495,0.84548,0.69971,0.67187,0.72966,0.65575
0.85999,0.82079,0.80229,0.82665,0.69402,0.68833,0.65738,0.57072
0.87795,0.80716,0.74224,0.81782,0.65951,0.74019,0.62251,0.55724
0.88935,0.70991,0.75665,0.81779,0.66826,0.68159,0.64036,0.63909
0.89226,0.78051,0.76713,0.83837,0.67349,0.68922,0.62012,0.58887
0.88116,0.808,0.81332,0.83972,0.62362,0.6399,0.66712,0.34876
0.90936,0.84268,0.77969,0.80221,0.63121,0.6021,0.61942,0.57524
0.90443,0.81519,0.80355,0.82442,0.62159,0.70165,0.61142,0.53395
0.90927,0.85564,0.81489,0.82226,0.68477,0.62033,0.61675,0.64292
0.8796,0.78528,0.52259,0.75044,0.5042,0.68861,0.62718,0.43646
0.88002,0.82308,0.79885,0.842,0.69691,0.62296,0.66973,0.49504
0.92842,0.83537,0.78868,0.82265,0.65835,0.72759,0.71394,0.70314
0.91216,0.76417,0.65978,0.82861,0.65061,0.71587,0.72208,0.64607
0.93614,0.83672,0.75417,0.85533,0.75562,0.7351,0.66384,0.64533
0.92664,0.82192,0.76922,0.84944,0.7637,0.74421,0.74061,0.7158
0.92939,0.83019,0.8389,0.86122,0.75829,0.653,0.73246,0.68922
0.92924,0.79883,0.81043,0.86142,0.76728,0.67007,0.71108,0.70924
0.92005,0.74531,0.71276,0.81965,0.71152,0.69952,0.71914,0.61053
0.94097,0.85701,0.84409,0.86786,0.71829,0.74263,0.74771,0.71033
0.93879,0.84548,0.77253,0.85623,0.69468,0.70862,0.74391,0.72487
0.93917,0.86086,0.83439,0.85518,0.73807,0.73854,0.78283,0.55478
0.94123,0.83703,0.81054,0.85284,0.74694,0.73564,0.74409,0.68972
0.93007,0.81157,0.74132,0.86559,0.7809,0.76956,0.72873,0.58905
0.93959,0.83113,0.75723,0.85948,0.76727,0.71311,0.7315,0.64279
0.93391,0.79637,0.82432,0.83733,0.76584,0.71092,0.70202,0.63309
0.94027,0.8682,0.84505,0.86566,0.76654,0.72642,0.66549,0.60513
0.92509,0.76711,0.68356,0.81666,0.61093,0.7481,0.71492,0.58546
0.93957,0.87529,0.81569,0.86604,0.7284,0.65345,0.71895,0.69309
0.93883,0.8646,0.82948,0.84846,0.73002,0.70066,0.70574,0.59912
0.94233,0.81546,0.78701,0.86238,0.72598,0.75377,0.77492,0.63768
0.9332,0.83377,0.7038,0.85879,0.65906,0.76571,0.76291,0.61418
0.8959,0.81249,0.76505,0.85494,0.6784,0.72094,0.66627,0.62872
0.9031,0.70405,0.6485,0.82726,0.64576,0.63338,0.6721,0.63146
0.91438,0.57831,0.6659,0.82702,0.69265,0.69982,0.64087,0.67748
0.91401,0.79912,0.72439,0.85727,0.71836,0.74349,0.68497,0.62081
0.90639,0.7993,0.76877,0.86201,0.67965,0.65757,0.68898,0.36997
0.92503,0.84867,0.73794,0.83351,0.68741,0.71654,0.64212,0.60319
0.92544,0.76005,0.72938,0.83286,0.67388,0.70663,0.67499,0.60823
0.92437,0.84485,0.76308,0.83936,0.69471,0.69649,0.631,0.68482
0.8905,0.79435,0.49797,0.80585,0.59984,0.69759,0.62659,0.57956
0.90314,0.80151,0.74901,0.85981,0.74608,0.6802,0.66547,0.58862
0.93506,0.86314,0.79024,0.80078,0.70305,0.7568,0.78422,0.66993
0.91144,0.87421,0.72741,0.78924,0.62787,0.68179,0.76573,0.60109
0.93929,0.86823,0.76586,0.83422,0.70252,0.73669,0.73877,0.61022
0.92598,0.85712,0.75626,0.82145,0.71232,0.78675,0.77567,0.63311
0.92537,0.87094,0.77304,0.83489,0.7342,0.6192,0.82175,0.65587
0.93434,0.88604,0.80453,0.83165,0.7366,0.68146,0.75996,0.66295
0.91917,0.83217,0.75455,0.80072,0.73555,0.74376,0.67498,0.5876
0.93835,0.86611,0.7881,0.83573,0.74012,0.71381,0.78575,0.66487
0.94117,0.88477,0.76644,0.81594,0.62389,0.69703,0.74299,0.63635
0.94095,0.85801,0.77511,0.82323,0.69193,0.76925,0.75059,0.59921
0.94163,0.85589,0.78826,0.81465,0.67096,0.73789,0.72643,0.65588
0.93601,0.87378,0.76132,0.83594,0.74012,0.74335,0.73317,0.61411
0.93813,0.84561,0.73366,0.80883,0.69304,0.70267,0.70805,0.64796
0.93296,0.8402,0.79752,0.81998,0.7267,0.71326,0.78461,0.6766
0.94427,0.89064,0.80339,0.83416,0.73578,0.72786,0.75038,0.6172
0.92047,0.79565,0.68358,0.72934,0.58868,0.76078,0.80364,0.60809
0.93758,0.86695,0.81321,0.83787,0.74248,0.69077,0.70016,0.66718
0.94229,0.834,0.78939,0.81652,0.71981,0.74508,0.73617,0.58264
0.94233,0.81546,0.78701,0.86238,0.72598,0.75377,0.77492,0.63768
0.93615,0.88498,0.70705,0.83556,0.75446,0.78834,0.78317,0.60205
0.88282,0.77797,0.732,0.80144,0.67515,0.63541,0.6148,0.584
0.90239,0.79727,0.69623,0.78811,0.60466,0.69318,0.64896,0.62075
0.90121,0.74366,0.72471,0.78819,0.66535,0.72522,0.66304,0.69766
0.90075,0.75092,0.70689,0.81412,0.66808,0.75585,0.72083,0.56938
0.90024,0.7702,0.74591,0.80499,0.58353,0.67435,0.68347,0.42807
0.92123,0.8183,0.72642,0.75903,0.59912,0.64919,0.62327,0.59801
0.9224,0.78674,0.7475,0.78466,0.58889,0.755,0.67392,0.62952
0.92083,0.80766,0.75093,0.7737,0.64296,0.6709,0.66606,0.68712
0.89597,0.80602,0.5431,0.73876,0.54022,0.70114,0.63868,0.58266
0.88892,0.78558,0.73909,0.80129,0.71111,0.64798,0.69316,0.56649
0.92264,0.84608,0.81445,0.83288,0.69888,0.77356,0.79263,0.63494
0.91067,0.85721,0.79906,0.8182,0.70698,0.68853,0.77811,0.54616
0.93518,0.8511,0.82163,0.85437,0.73627,0.76842,0.73214,0.68921
0.92573,0.83379,0.82808,0.84113,0.72368,0.76099,0.73339,0.63818
0.92937,0.84524,0.74393,0.84939,0.75395,0.66853,0.74448,0.58938
0.93205,0.85849,0.79281,0.83538,0.75301,0.76501,0.79305,0.65663
0.91849,0.82387,0.78387,0.83008,0.75098,0.71708,0.73581,0.62842
0.93782,0.84089,0.74961,0.85007,0.79127,0.75854,0.81085,0.61276
0.93253,0.8615,0.80044,0.822,0.69871,0.71784,0.65362,0.60441
0.93211,0.84207,0.77248,0.85104,0.77264,0.72519,0.72682,0.68931
0.93227,0.82868,0.80099,0.82826,0.71468,0.67477,0.72301,0.64253
0.925,0.85053,0.79919,0.85097,0.73277,0.7605,0.78552,0.74389
0.92719,0.83482,0.76932,0.8338,0.74262,0.65889,0.72122,0.57375
0.92946,0.83219,0.79614,0.84646,0.74439,0.73482,0.70339,0.64171
0.93589,0.86669,0.76745,0.85563,0.72889,0.72887,0.76296,0.63054
0.92436,0.78739,0.78297,0.79646,0.69474,0.71999,0.76863,0.57575
0.93152,0.85106,0.77814,0.84502,0.76095,0.64881,0.6836,0.62518
0.93427,0.83085,0.74167,0.8356,0.76243,0.76328,0.70411,0.60375
0.94021,0.87694,0.767,0.85668,0.80241,0.78267,0.78086,0.6035
0.93615,0.88498,0.70705,0.83556,0.75446,0.78834,0.78317,0.60205
0.89638,0.78404,0.77998,0.8359,0.72989,0.68302,0.6868,0.632
0.91401,0.74756,0.78364,0.83144,0.67956,0.70575,0.73982,0.57498
0.91881,0.68618,0.78486,0.837,0.68486,0.73114,0.71989,0.56909
0.91607,0.74398,0.79517,0.84586,0.7093,0.78485,0.74597,0.53394
0.91195,0.77246,0.7876,0.83777,0.65369,0.71485,0.71904,0.36745
0.92755,0.80005,0.80125,0.80452,0.67077,0.68484,0.66649,0.5322
0.92591,0.76305,0.80651,0.82665,0.66895,0.71729,0.70758,0.52021
0.93182,0.81093,0.7861,0.83021,0.70679,0.71153,0.7406,0.63425
0.89855,0.79543,0.70432,0.80605,0.62093,0.68243,0.72827,0.50984
0.91138,0.75987,0.78166,0.8366,0.74878,0.72752,0.77058,0.4929
0.87415,0.84703,0.82841,0.81256,0.7656,0.72127,0.68063,0.68682
0.87666,0.84045,0.74838,0.83658,0.73649,0.79666,0.65668,0.59177
0.89096,0.83824,0.83242,0.83884,0.75904,0.71163,0.56379,0.65512
0.88102,0.83431,0.81613,0.84229,0.73581,0.69252,0.63099,0.62217
0.89245,0.84406,0.8464,0.85116,0.72757,0.76403,0.57323,0.67616
0.89391,0.85822,0.82687,0.865,0.77424,0.76599,0.62609,0.68266
0.91828,0.8545,0.7543,0.81253,0.73733,0.71559,0.70709,0.54612
0.89238,0.86251,0.83275,0.85821,0.72626,0.76539,0.64449,0.64113
0.88032,0.83526,0.83865,0.8427,0.72644,0.66767,0.50137,0.58727
0.88731,0.82914,0.82292,0.84681,0.74824,0.64505,0.60122,0.55833
0.89182,0.86445,0.82777,0.82845,0.74904,0.72839,0.63483,0.66295
0.87285,0.85476,0.78836,0.84699,0.72245,0.75805,0.62118,0.57751
0.87634,0.86738,0.77547,0.84141,0.71086,0.76055,0.5568,0.65642
0.89101,0.87165,0.85954,0.82961,0.73613,0.76497,0.56637,0.67384
0.89318,0.84891,0.84364,0.84816,0.70081,0.71932,0.51967,0.65095
0.90673,0.85468,0.78942,0.81189,0.72206,0.62307,0.60561,0.6665
0.8895,0.8706,0.83379,0.85864,0.71496,0.64775,0.4973,0.65755
0.89752,0.85512,0.8202,0.85744,0.71839,0.74342,0.60915,0.69974
0.88868,0.85076,0.81474,0.84624,0.72487,0.65495,0.54037,0.68787
0.89346,0.85684,0.77478,0.85959,0.72248,0.70003,0.74636,0.63844
0.89638,0.78404,0.77998,0.8359,0.72989,0.68302,0.6868,0.632
0.92239,0.82175,0.77471,0.84636,0.72948,0.69414,0.76093,0.77065
0.92894,0.71908,0.76766,0.83842,0.73221,0.71878,0.76832,0.69369
0.9212,0.86551,0.82623,0.86325,0.7496,0.77947,0.76966,0.7234
0.9082,0.85998,0.8453,0.87358,0.75402,0.74522,0.78731,0.45018
0.91881,0.88076,0.81852,0.83089,0.75119,0.77679,0.7668,0.58248
0.93002,0.86311,0.83307,0.86187,0.76415,0.75881,0.6975,0.62623
0.92509,0.87168,0.8427,0.85216,0.79517,0.76678,0.75771,0.76971
0.91989,0.80987,0.5742,0.82427,0.73497,0.62151,0.78818,0.62835
0.9305,0.86781,0.83593,0.86641,0.77867,0.79557,0.7701,0.64885
0.85771,0.82383,0.84638,0.81967,0.6976,0.73183,0.68289,0.63018
0.84862,0.8515,0.84993,0.81443,0.74051,0.69514,0.62172,0.5493
0.88419,0.81029,0.85673,0.8521,0.74244,0.73229,0.68331,0.61471
0.86869,0.813,0.85268,0.83076,0.74074,0.73491,0.5361,0.48305
0.87263,0.82683,0.77237,0.84053,0.76036,0.66536,0.5386,0.66405
0.88948,0.84325,0.82373,0.84101,0.75772,0.6314,0.63092,0.58987
0.91383,0.84726,0.80783,0.81227,0.73365,0.70954,0.68469,0.48439
0.87938,0.81698,0.79104,0.8425,0.73648,0.70583,0.6666,0.5946
0.83985,0.83046,0.83917,0.82072,0.74183,0.68036,0.42701,0.4394
0.86091,0.78469,0.76415,0.83596,0.75836,0.56332,0.51278,0.51566
0.85212,0.854,0.81398,0.81172,0.72678,0.64649,0.50284,0.59069
0.84927,0.84781,0.81293,0.83895,0.72968,0.65122,0.55127,0.54904
0.84392,0.86431,0.82755,0.84223,0.75016,0.66397,0.4912,0.61676
0.88993,0.84995,0.81459,0.82791,0.72431,0.73269,0.5964,0.67999
0.86439,0.83033,0.78386,0.84125,0.72163,0.64262,0.5311,0.55079
0.90171,0.82459,0.81703,0.79628,0.72893,0.64406,0.59314,0.55648
0.86792,0.86045,0.82293,0.84076,0.73576,0.68099,0.44672,0.56445
0.87697,0.80224,0.77062,0.84171,0.72312,0.60519,0.56115,0.65739
0.87203,0.85444,0.81089,0.83748,0.7548,0.58738,0.52032,0.61352
0.89081,0.82384,0.81681,0.85262,0.76538,0.65372,0.71126,0.58415
0.91071,0.82832,0.81816,0.85576,0.77275,0.68521,0.75295,0.77384
0.92239,0.82175,0.77471,0.84636,0.72948,0.69414,0.76093,0.77065
0.92963,0.82692,0.86702,0.84671,0.74613,0.77146,0.74761,0.71824
0.92583,0.8321,0.84363,0.86106,0.75392,0.71481,0.77579,0.63299
0.9113,0.83058,0.83389,0.86372,0.76575,0.70938,0.76003,0.48728
0.92522,0.85168,0.83246,0.82388,0.74874,0.67318,0.72909,0.56713
0.93665,0.86029,0.86933,0.85818,0.78586,0.6991,0.7071,0.64809
0.92462,0.84977,0.82718,0.84944,0.76446,0.68306,0.76133,0.75618
0.91238,0.85779,0.7636,0.83148,0.71183,0.64808,0.76073,0.67523
0.92838,0.85313,0.8563,0.86751,0.7698,0.68658,0.75937,0.68703
0.89422,0.80121,0.8327,0.81964,0.66815,0.71201,0.54025,0.65093
0.8842,0.81045,0.83359,0.80465,0.72185,0.68917,0.49926,0.60772
0.9042,0.78151,0.83888,0.83212,0.74725,0.71206,0.64224,0.57974
0.89597,0.79753,0.82563,0.83026,0.74679,0.72914,0.56059,0.59017
0.90406,0.79329,0.78057,0.82457,0.76736,0.6877,0.52941,0.64065
0.91532,0.79781,0.816,0.82978,0.75407,0.64554,0.58131,0.6504
0.93407,0.8163,0.80113,0.81254,0.72296,0.7371,0.63343,0.52362
0.9095,0.78476,0.79764,0.84158,0.74997,0.6836,0.62438,0.63028
0.88689,0.78563,0.82044,0.8125,0.71719,0.67643,0.44674,0.59897
0.89529,0.70942,0.76012,0.8394,0.74551,0.64046,0.46586,0.49945
0.8973,0.81452,0.80557,0.77883,0.7312,0.61886,0.39826,0.65682
0.88994,0.81633,0.80127,0.83643,0.75241,0.70088,0.51487,0.55191
0.88609,0.8139,0.80199,0.81257,0.75474,0.67825,0.40771,0.64502
0.90695,0.83348,0.80645,0.82075,0.75605,0.74279,0.51877,0.68057
0.91008,0.80005,0.79286,0.81982,0.69603,0.64851,0.46577,0.55188
0.92113,0.81871,0.80448,0.79742,0.68139,0.63507,0.55164,0.62171
0.90401,0.81487,0.82082,0.82466,0.70875,0.61802,0.44346,0.6476
0.9099,0.72523,0.77288,0.83597,0.75962,0.61018,0.46372,0.66393
0.90647,0.80573,0.80657,0.82951,0.73745,0.63603,0.50526,0.66766
0.91818,0.78776,0.79571,0.84818,0.71457,0.69091,0.61631,0.56786
0.92575,0.82031,0.81747,0.83627,0.7167,0.7432,0.73452,0.66546
0.93716,0.85039,0.85079,0.83975,0.71564,0.76947,0.74766,0.71364
0.92963,0.82692,0.86702,0.84671,0.74613,0.77146,0.74761,0.71824
0.93416,0.81571,0.82803,0.85804,0.79538,0.72021,0.7338,0.6119
0.92005,0.8257,0.83213,0.85843,0.76459,0.75183,0.74603,0.52399
0.92962,0.79765,0.8289,0.8099,0.76746,0.71127,0.73396,0.57982
0.93874,0.84937,0.85845,0.84315,0.73591,0.72446,0.71092,0.66149
0.93568,0.8181,0.82657,0.83951,0.76441,0.72256,0.73561,0.68671
0.92842,0.829,0.72789,0.81809,0.64766,0.59695,0.76861,0.64312
0.9402,0.83869,0.84352,0.854,0.75057,0.73808,0.72107,0.6722
0.89693,0.83268,0.86091,0.82785,0.69319,0.7963,0.72393,0.67347
0.88256,0.82587,0.8127,0.82449,0.74476,0.77907,0.70211,0.55163
0.90859,0.82747,0.86093,0.85482,0.75051,0.75251,0.69202,0.60224
0.90258,0.81318,0.85712,0.84468,0.75278,0.73675,0.54916,0.6156
0.89856,0.83328,0.81129,0.85303,0.75024,0.70959,0.55681,0.62082
0.91302,0.82918,0.84069,0.84995,0.75543,0.76246,0.67691,0.69005
0.92451,0.83606,0.83662,0.81661,0.71152,0.7596,0.72509,0.53487
0.90794,0.85303,0.82854,0.85708,0.7184,0.78599,0.6973,0.58783
0.88589,0.81763,0.86344,0.82324,0.69837,0.70321,0.46897,0.56238
0.88859,0.82133,0.81428,0.84559,0.70448,0.57148,0.51838,0.54943
0.88597,0.84166,0.84817,0.81771,0.73003,0.5755,0.42576,0.63902
0.88371,0.84694,0.83767,0.85331,0.73903,0.73055,0.5901,0.57417
0.88731,0.84947,0.83845,0.84762,0.72763,0.68334,0.47188,0.66354
0.91927,0.84666,0.85137,0.83532,0.76436,0.76367,0.57608,0.57371
0.90778,0.8337,0.82549,0.85167,0.73023,0.62641,0.52716,0.56083
0.91789,0.84126,0.85122,0.80695,0.67568,0.66871,0.56784,0.65997
0.90167,0.8496,0.83694,0.85424,0.69976,0.59328,0.42902,0.63057
0.90962,0.84308,0.80146,0.84726,0.74629,0.67469,0.54643,0.58843
0.89911,0.83561,0.80832,0.85647,0.7233,0.6456,0.5441,0.6359
0.91176,0.83252,0.80954,0.86095,0.6829,0.74641,0.74533,0.56433
0.91477,0.86318,0.84921,0.86369,0.72181,0.75769,0.75622,0.71113
0.92963,0.81745,0.814,0.85128,0.71943,0.70885,0.75294,0.62897
0.93324,0.73793,0.80542,0.84443,0.78573,0.73377,0.74618,0.6481
0.93416,0.81571,0.82803,0.85804,0.79538,0.72021,0.7338,0.6119
0.92243,0.83814,0.86064,0.86949,0.78229,0.69677,0.75024,0.47906
0.91829,0.85697,0.83586,0.82283,0.77123,0.7483,0.73948,0.52503
0.9336,0.84172,0.86919,0.86748,0.76474,0.7462,0.71197,0.69013
0.92955,0.8515,0.84199,0.84642,0.74954,0.75096,0.77423,0.66845
0.91586,0.77522,0.65904,0.82182,0.66657,0.6926,0.76534,0.63951
0.92821,0.8514,0.85047,0.86788,0.75193,0.73995,0.71951,0.58492
0.87537,0.84522,0.82946,0.82158,0.69913,0.72836,0.68767,0.43599
0.86793,0.853,0.75515,0.81928,0.77171,0.72159,0.63431,0.3719
0.88639,0.84092,0.82816,0.85332,0.75123,0.72092,0.65524,0.40412
0.89053,0.84914,0.82483,0.83075,0.74897,0.72544,0.58054,0.33157
0.88203,0.85506,0.82403,0.8407,0.77027,0.70281,0.56501,0.42316
0.90086,0.84936,0.82437,0.85826,0.78368,0.70736,0.65475,0.46655
0.90823,0.84361,0.77976,0.79928,0.72733,0.69208,0.70507,0.28568
0.88634,0.85251,0.82591,0.83823,0.73226,0.73603,0.64128,0.3439
0.8739,0.83944,0.81717,0.84055,0.76247,0.6083,0.48333,0.34653
0.882,0.83195,0.80184,0.85013,0.73869,0.72896,0.63744,0.34633
0.88659,0.85925,0.82764,0.83421,0.76702,0.72374,0.57986,0.48315
0.87487,0.87153,0.79969,0.85247,0.7286,0.72339,0.62458,0.36299
0.88049,0.86521,0.7994,0.84704,0.76561,0.71201,0.50235,0.47331
0.89409,0.86424,0.84413,0.82223,0.73973,0.76879,0.58974,0.45303
0.89638,0.8589,0.82687,0.84551,0.70849,0.72493,0.62146,0.3468
0.89599,0.85089,0.78772,0.79825,0.71873,0.65612,0.57637,0.43316
0.87766,0.85667,0.83553,0.85787,0.70563,0.60999,0.44425,0.45971
0.89612,0.84471,0.81754,0.85777,0.74997,0.68777,0.56407,0.39346
0.89012,0.85657,0.80819,0.84358,0.70549,0.71252,0.55616,0.45093
0.9006,0.84954,0.76564,0.84412,0.733,0.71913,0.68128,0.37538
0.90025,0.8576,0.84492,0.86027,0.77281,0.7659,0.78011,0.46624
0.91517,0.80724,0.76314,0.83732,0.72987,0.72973,0.77511,0.57613
0.91655,0.76042,0.79084,0.8432,0.79267,0.75466,0.7765,0.52309
0.91662,0.84518,0.82379,0.8645,0.81765,0.73739,0.78554,0.4871
0.92243,0.83814,0.86064,0.86949,0.78229,0.69677,0.75024,0.47906
0.9163,0.86852,0.81389,0.81353,0.7715,0.73799,0.73248,0.35123
0.92724,0.86574,0.8392,0.8524,0.79367,0.74333,0.70642,0.49044
0.92098,0.86475,0.83125,0.83272,0.77574,0.75546,0.75087,0.54348
0.90588,0.83402,0.64203,0.81796,0.71399,0.52934,0.79083,0.5922
0.90924,0.85855,0.84168,0.84872,0.75779,0.77737,0.71659,0.64583
0.86703,0.86194,0.84521,0.79807,0.70733,0.71215,0.59806,0.63688
0.85519,0.85524,0.78471,0.81946,0.75617,0.73839,0.55914,0.65013
0.88996,0.85701,0.83054,0.82688,0.76486,0.658,0.61252,0.64384
0.88275,0.84499,0.83226,0.82366,0.75203,0.68659,0.58642,0.55982
0.87201,0.8603,0.78665,0.84363,0.77122,0.71552,0.55141,0.57182
0.89278,0.86656,0.80737,0.85203,0.77743,0.7064,0.5584,0.62439
0.90759,0.83926,0.76114,0.80706,0.73951,0.65953,0.5797,0.53058
0.87949,0.86169,0.79506,0.83865,0.72969,0.71382,0.57404,0.64063
0.86373,0.86141,0.82051,0.85148,0.74667,0.63597,0.4569,0.58236
0.87573,0.8505,0.7962,0.8219,0.73795,0.5676,0.49588,0.50614
0.87001,0.87318,0.81362,0.81195,0.75719,0.59825,0.45838,0.60479
0.86401,0.85957,0.81996,0.82586,0.75552,0.64012,0.44243,0.5042
0.86965,0.86349,0.76561,0.81708,0.74271,0.6921,0.47621,0.50792
0.88768,0.84151,0.8369,0.81453,0.7698,0.70992,0.51659,0.58753
0.87265,0.87342,0.81714,0.83141,0.72703,0.61441,0.4421,0.54113
0.90399,0.82469,0.77873,0.81684,0.68704,0.60424,0.55348,0.5045
0.87181,0.87456,0.8044,0.84631,0.71075,0.55782,0.41107,0.59567
0.89013,0.8775,0.79018,0.85253,0.73999,0.64683,0.5277,0.61341
0.89482,0.8677,0.79623,0.82874,0.72878,0.64039,0.51652,0.57703
0.89087,0.86067,0.77799,0.83825,0.71954,0.68409,0.64111,0.59814
0.90536,0.85252,0.82778,0.83739,0.7712,0.79155,0.76559,0.60973
0.92413,0.82348,0.78718,0.83618,0.73376,0.65471,0.70692,0.5256
0.92282,0.71291,0.78525,0.82179,0.76503,0.68849,0.73349,0.57577
0.91183,0.83093,0.81836,0.83259,0.80436,0.741,0.71904,0.50916
0.9085,0.84358,0.82221,0.84647,0.794,0.72287,0.7246,0.3734
0.9163,0.86852,0.81389,0.81353,0.7715,0.73799,0.73248,0.35123
0.9372,0.84855,0.8418,0.82983,0.77515,0.68667,0.72468,0.57748
0.93264,0.87324,0.84866,0.8322,0.76362,0.74441,0.68703,0.62279
0.90402,0.79213,0.61752,0.81331,0.71802,0.58461,0.7303,0.5419
0.90577,0.8443,0.8151,0.85375,0.77735,0.75966,0.68007,0.48425
0.89595,0.83598,0.85917,0.813,0.69243,0.76088,0.67968,0.66287
0.8839,0.85596,0.83448,0.8257,0.76669,0.74459,0.66252,0.60422
0.91635,0.82475,0.85806,0.84743,0.75126,0.77273,0.6727,0.58055
0.90558,0.83058,0.8539,0.8395,0.72747,0.75146,0.58682,0.63444
0.89945,0.84781,0.81807,0.84591,0.76458,0.70489,0.57515,0.66865
0.92457,0.84201,0.85105,0.85518,0.76294,0.68508,0.62147,0.70259
0.93569,0.84305,0.81919,0.81296,0.74038,0.7316,0.64442,0.47663
0.91273,0.84941,0.83134,0.85249,0.73026,0.71314,0.63326,0.63954
0.8986,0.84176,0.86344,0.83439,0.70967,0.68753,0.52603,0.56272
0.90415,0.81399,0.79631,0.83871,0.73451,0.69541,0.52612,0.53077
0.91073,0.85393,0.84847,0.81496,0.74633,0.71339,0.52388,0.6862
0.89778,0.86169,0.82355,0.83494,0.70451,0.71046,0.57312,0.48782
0.90531,0.85686,0.84519,0.84012,0.73184,0.70359,0.54141,0.6808
0.91997,0.87114,0.8564,0.82003,0.73394,0.7465,0.56284,0.63604
0.91175,0.85406,0.82788,0.83305,0.69465,0.73865,0.57443,0.51524
0.92514,0.84096,0.83374,0.81272,0.71758,0.62435,0.5716,0.63571
0.90318,0.85621,0.83887,0.84905,0.70243,0.64709,0.4868,0.59487
0.91695,0.83552,0.80567,0.85094,0.72544,0.72339,0.54135,0.66799
0.91093,0.85624,0.82392,0.83805,0.7083,0.73763,0.59645,0.65215
0.91418,0.83521,0.79741,0.85189,0.73253,0.70819,0.66216,0.5654
0.92153,0.84347,0.8394,0.86096,0.77799,0.76568,0.68687,0.66191
0.93557,0.85125,0.84399,0.85273,0.7814,0.69733,0.69915,0.67862
0.93535,0.81913,0.85487,0.84889,0.78048,0.7276,0.71648,0.66674
0.92578,0.82686,0.86361,0.86907,0.79758,0.75318,0.72735,0.68933
0.92383,0.85548,0.85332,0.87214,0.78664,0.72382,0.67023,0.44346
0.94058,0.85849,0.85465,0.82117,0.79497,0.6802,0.68219,0.61129
0.9372,0.84855,0.8418,0.82983,0.77515,0.68667,0.72468,0.57748
0.93637,0.86733,0.84992,0.85503,0.78342,0.75315,0.70482,0.6794
0.9242,0.8336,0.72714,0.83349,0.75305,0.59906,0.7406,0.653
0.92459,0.86794,0.8547,0.86055,0.77901,0.75385,0.68264,0.59227
0.8981,0.86116,0.84962,0.82224,0.71426,0.72634,0.6471,0.74072
0.89627,0.85603,0.79799,0.84267,0.72943,0.72124,0.54149,0.62014
0.91822,0.85895,0.8486,0.83933,0.77243,0.70236,0.62891,0.6991
0.90841,0.85483,0.8296,0.84358,0.75576,0.66496,0.48984,0.62596
0.91025,0.84048,0.84107,0.85369,0.77223,0.75534,0.55754,0.69383
0.9198,0.85658,0.84165,0.85532,0.80296,0.71682,0.64117,0.73761
0.93432,0.84291,0.80218,0.81539,0.73396,0.69148,0.67453,0.59136
0.91717,0.86145,0.84836,0.85813,0.73124,0.74838,0.67152,0.62979
0.90688,0.84422,0.83633,0.84274,0.70893,0.55767,0.43498,0.683
0.90306,0.85956,0.817,0.84114,0.75963,0.54198,0.42969,0.56915
0.91407,0.86184,0.8481,0.82411,0.78383,0.59112,0.40005,0.73021
0.89943,0.87493,0.83512,0.83896,0.74989,0.72618,0.48797,0.62336
0.90142,0.87252,0.81463,0.8472,0.76051,0.66168,0.33703,0.69149
0.91887,0.8596,0.84807,0.83024,0.73904,0.73349,0.55604,0.70921
0.91485,0.87204,0.83894,0.84207,0.72956,0.65719,0.48174,0.64293
0.92549,0.85156,0.805,0.83547,0.7256,0.6069,0.5184,0.63774
0.91439,0.87373,0.84212,0.84772,0.72754,0.51599,0.34326,0.68962
0.92017,0.86837,0.82279,0.8486,0.73764,0.59705,0.37181,0.65666
0.91779,0.8694,0.83099,0.83712,0.72341,0.58859,0.45007,0.67294
0.92153,0.86104,0.77943,0.85694,0.71636,0.71982,0.76162,0.6764
0.91908,0.859,0.84721,0.86937,0.78666,0.78251,0.73883,0.74584
0.92564,0.82758,0.79025,0.86182,0.75467,0.67985,0.75456,0.71789
0.93175,0.74637,0.79487,0.85286,0.77147,0.70485,0.75707,0.67133
0.92507,0.84075,0.83535,0.87009,0.77534,0.757,0.76786,0.63339
0.91937,0.85247,0.83656,0.85939,0.77326,0.71627,0.72781,0.50123
0.94076,0.87758,0.84062,0.83879,0.75342,0.71547,0.69319,0.6075
0.9377,0.86337,0.84811,0.86402,0.78139,0.73048,0.72176,0.63582
0.93637,0.86733,0.84992,0.85503,0.78342,0.75315,0.70482,0.6794
0.93557,0.81888,0.62658,0.84685,0.7284,0.62603,0.76394,0.64379
0.93669,0.87189,0.82752,0.8687,0.76851,0.77539,0.77503,0.61527
0.87474,0.84129,0.78777,0.8101,0.69882,0.69745,0.6721,0.63138
0.88311,0.8773,0.83646,0.84871,0.70936,0.62034,0.60966,0.55673
0.89768,0.83393,0.81114,0.85016,0.72059,0.69946,0.63666,0.5532
0.89539,0.84029,0.80266,0.83218,0.68467,0.71496,0.53218,0.47633
0.89702,0.8413,0.67378,0.85033,0.70915,0.52269,0.52182,0.57535
0.89839,0.8559,0.74436,0.85188,0.72978,0.5722,0.626,0.62432
0.92814,0.85504,0.74622,0.80655,0.66381,0.71151,0.69659,0.48763
0.89655,0.82177,0.69801,0.84766,0.67325,0.65505,0.67166,0.54882
0.88916,0.85646,0.80164,0.83256,0.67552,0.71306,0.4417,0.54618
0.87823,0.84232,0.69678,0.8292,0.71004,0.67035,0.54937,0.4388
0.88055,0.85448,0.75613,0.79378,0.69333,0.57508,0.44404,0.57888
0.88035,0.86849,0.75066,0.82655,0.65629,0.66081,0.5747,0.48124
0.87844,0.85627,0.77279,0.82539,0.68976,0.5815,0.44812,0.62789
0.90625,0.87346,0.73598,0.81107,0.67809,0.63367,0.60057,0.59007
0.89774,0.85043,0.72821,0.8368,0.60468,0.55841,0.52539,0.47756
0.92162,0.85574,0.81139,0.83601,0.70425,0.74217,0.60963,0.5943
0.89874,0.84095,0.7289,0.83439,0.64614,0.59797,0.48114,0.5815
0.8943,0.80634,0.68298,0.84624,0.64002,0.68288,0.48185,0.60487
0.8993,0.87231,0.71957,0.82402,0.65131,0.61708,0.51718,0.60842
0.89825,0.85526,0.78803,0.86141,0.68338,0.66665,0.66163,0.48747
0.91757,0.81067,0.71924,0.86815,0.76901,0.59344,0.77791,0.66904
0.9269,0.83587,0.83351,0.85908,0.74748,0.62276,0.7494,0.69388
0.92662,0.81185,0.82237,0.84521,0.70161,0.58533,0.75081,0.68226
0.91858,0.79234,0.77705,0.86469,0.70526,0.6924,0.77168,0.63789
0.90801,0.82956,0.77877,0.86626,0.7199,0.51424,0.77353,0.53925
0.92881,0.83602,0.77452,0.84651,0.7513,0.57651,0.73683,0.56157
0.93272,0.83957,0.82112,0.86738,0.78912,0.58296,0.71836,0.6652
0.93568,0.84259,0.73083,0.86087,0.74854,0.62449,0.7464,0.66592
0.93557,0.81888,0.62658,0.84685,0.7284,0.62603,0.76394,0.64379
0.93322,0.84795,0.78288,0.8671,0.71193,0.54615,0.74148,0.68926
0.87795,0.83738,0.835,0.82921,0.73475,0.73441,0.69924,0.59164
0.88105,0.84425,0.78875,0.8418,0.72272,0.7223,0.73687,0.45089
0.90014,0.83339,0.83178,0.84648,0.79436,0.723,0.68344,0.52175
0.88485,0.8374,0.82906,0.84865,0.77173,0.66318,0.69826,0.5001
0.89679,0.82637,0.8073,0.86229,0.77005,0.72865,0.70585,0.57243
0.89889,0.84388,0.81762,0.8645,0.78509,0.72874,0.71077,0.58322
0.92855,0.84329,0.76282,0.82722,0.77274,0.69001,0.68489,0.43431
0.89902,0.83774,0.80835,0.86292,0.75661,0.71495,0.72577,0.49274
0.8746,0.81834,0.83247,0.84933,0.69977,0.63156,0.53121,0.4857
0.87679,0.82807,0.78464,0.84998,0.74007,0.68016,0.6613,0.47035
0.87979,0.85634,0.80443,0.81948,0.74139,0.69553,0.60231,0.51473
0.87568,0.86898,0.80647,0.85182,0.7603,0.75,0.72353,0.47313
0.86757,0.86311,0.78665,0.85205,0.77687,0.71183,0.5751,0.57511
0.89644,0.85978,0.8231,0.83824,0.75277,0.73925,0.68569,0.56005
0.89396,0.84508,0.80329,0.84776,0.74956,0.7315,0.67101,0.48096
0.91649,0.85512,0.80793,0.83666,0.70954,0.61927,0.68358,0.58413
0.89494,0.86007,0.81265,0.85029,0.72383,0.58643,0.54097,0.49794
0.89804,0.83699,0.78524,0.86494,0.77276,0.68469,0.66163,0.5795
0.8844,0.85955,0.80638,0.84409,0.76113,0.70222,0.63642,0.58254
0.8981,0.84399,0.77245,0.87023,0.76042,0.70625,0.7479,0.50939
0.9245,0.86892,0.83979,0.87195,0.76404,0.79481,0.76355,0.64235
0.93417,0.84707,0.83136,0.87063,0.72749,0.67861,0.73206,0.72013
0.93738,0.77909,0.8276,0.85643,0.73888,0.72471,0.73014,0.67905
0.93111,0.84849,0.83434,0.87239,0.76544,0.7469,0.70736,0.60709
0.90795,0.85592,0.84554,0.86111,0.74468,0.76242,0.72407,0.62642
0.92106,0.86925,0.82288,0.84219,0.74276,0.75607,0.70165,0.49005
0.93148,0.87498,0.85217,0.86458,0.73356,0.74858,0.69006,0.60095
0.94548,0.87773,0.83046,0.86499,0.7702,0.78139,0.77466,0.61069
0.93287,0.85029,0.65719,0.84031,0.69085,0.60497,0.74872,0.69863
0.93322,0.84795,0.78288,0.8671,0.71193,0.54615,0.74148,0.68926


==> graphics/Hammers_DvsLAB_ELX_VFS.csv <==
0.90779,0.86537,0.80397,0.77266,0.59727,0.72208,0.7729,0.64776,0
0.92846,0.88336,0.85121,0.8241,0.71965,0.76354,0.79042,0.74975,0
0.91354,0.88036,0.83907,0.81041,0.67556,0.74199,0.74308,0.7068,0
0.91903,0.86102,0.80322,0.81455,0.6944,0.69229,0.72421,0.6573,0
0.91979,0.89051,0.84376,0.79656,0.70314,0.73228,0.77278,0.78168,0
0.90906,0.85612,0.81708,0.79915,0.69198,0.74858,0.73433,0.65852,0
0.9297,0.86612,0.82686,0.82516,0.65732,0.74602,0.76418,0.69468,0
0.92654,0.86257,0.83799,0.79302,0.61559,0.69278,0.67188,0.67906,0
0.92687,0.87782,0.81528,0.81972,0.68513,0.70517,0.7196,0.66176,0
0.92707,0.84692,0.84044,0.80634,0.70582,0.71052,0.66861,0.70928,0
0.92809,0.86099,0.84289,0.83173,0.67974,0.77255,0.70577,0.66012,0
0.92734,0.84603,0.81363,0.81173,0.66167,0.71506,0.65363,0.68729,0
0.92338,0.8398,0.85092,0.81018,0.70868,0.72644,0.69846,0.65983,0
0.92881,0.88171,0.82965,0.82558,0.69019,0.739,0.77103,0.70797,0
0.90855,0.80034,0.80191,0.78444,0.63172,0.69202,0.72939,0.65142,0
0.92589,0.86477,0.83876,0.82043,0.6985,0.66636,0.60644,0.70203,0
0.93193,0.83176,0.80959,0.80551,0.65321,0.71978,0.66746,0.65551,0
0.93035,0.8771,0.83113,0.82311,0.7099,0.7646,0.76953,0.68089,0
0.91711,0.84922,0.77642,0.82529,0.66075,0.76078,0.77271,0.67192,0
0.8746,0.79335,0.80303,0.80412,0.70765,0.71729,0.69646,0.64504,0
0.89534,0.75538,0.7749,0.78388,0.58419,0.72824,0.70252,0.61746,0
0.89286,0.68659,0.78831,0.78686,0.61773,0.71036,0.70179,0.67161,0
0.89637,0.76348,0.82746,0.80864,0.66337,0.79764,0.76074,0.67932,0
0.88536,0.79039,0.81742,0.797,0.61913,0.66398,0.71135,0.44586,0
0.90938,0.82321,0.82765,0.76508,0.63309,0.73173,0.63773,0.62234,0
0.90768,0.79056,0.83007,0.78982,0.62439,0.7558,0.7109,0.62067,0
0.90406,0.82425,0.82613,0.79772,0.67867,0.7418,0.7361,0.74749,0
0.87028,0.75733,0.59619,0.73517,0.60502,0.67197,0.70499,0.61766,0
0.8828,0.79361,0.81854,0.81196,0.68056,0.73274,0.71333,0.57415,0
0.92031,0.8704,0.8453,0.80366,0.69128,0.71014,0.76158,0.65202,0
0.90779,0.86537,0.80397,0.77266,0.59727,0.72208,0.7729,0.64776,0
0.92272,0.87688,0.85813,0.8375,0.72417,0.75118,0.74317,0.61016,0
0.9122,0.85981,0.83277,0.83131,0.76131,0.67468,0.76903,0.62062,0
0.92579,0.86646,0.7666,0.85902,0.7808,0.77675,0.73476,0.57643,0
0.90567,0.88587,0.82168,0.85468,0.79397,0.74591,0.76108,0.61536,0
0.90296,0.8613,0.82596,0.8158,0.75231,0.70854,0.74297,0.54536,0
0.92273,0.85485,0.79968,0.84429,0.77155,0.76858,0.76774,0.67704,0
0.92173,0.88402,0.83642,0.8289,0.75818,0.70207,0.71468,0.64949,0
0.91568,0.8291,0.78549,0.84256,0.75849,0.62377,0.68006,0.56175,0
0.92266,0.85791,0.84107,0.83153,0.7488,0.7189,0.71796,0.60531,0
0.92355,0.88068,0.83464,0.83501,0.73305,0.79808,0.76006,0.561,0
0.92021,0.85511,0.81283,0.84038,0.76287,0.76422,0.7259,0.59771,0
0.91369,0.86697,0.81905,0.82032,0.74416,0.76528,0.74475,0.64045,0
0.91495,0.88278,0.8008,0.84255,0.70379,0.73515,0.75532,0.62768,0
0.90674,0.82689,0.83101,0.8129,0.73557,0.62964,0.75956,0.59772,0
0.91947,0.86048,0.81005,0.83827,0.72011,0.6757,0.66935,0.57631,0
0.9157,0.82286,0.77871,0.83375,0.73672,0.72274,0.69531,0.54335,0
0.92024,0.87876,0.80815,0.83857,0.72779,0.68379,0.76887,0.61974,0
0.91112,0.8649,0.82441,0.8462,0.76324,0.6911,0.78447,0.61363,0
0.87273,0.78807,0.78712,0.84561,0.76037,0.78423,0.66925,0.55306,0
0.88695,0.79432,0.83695,0.83261,0.74398,0.69249,0.67852,0.53101,0
0.88919,0.76192,0.82515,0.81745,0.77033,0.69667,0.68112,0.57225,0
0.89249,0.76066,0.83308,0.84133,0.79686,0.77345,0.716,0.54069,0
0.88885,0.7939,0.81072,0.84502,0.79123,0.6957,0.66497,0.323,0
0.90577,0.8157,0.83487,0.82978,0.78426,0.74132,0.60214,0.65384,0
0.90135,0.80099,0.83782,0.83134,0.78467,0.72334,0.69962,0.47887,0
0.90571,0.82052,0.82543,0.84263,0.74343,0.75694,0.729,0.61424,0
0.88383,0.83745,0.79072,0.82655,0.71792,0.62231,0.69989,0.54462,0
0.88776,0.79652,0.81862,0.84599,0.74913,0.74186,0.74172,0.44049,0
0.92677,0.86278,0.86952,0.81766,0.72899,0.77717,0.7886,0.70326,0
0.91503,0.8482,0.84689,0.81682,0.63765,0.76959,0.72373,0.58932,0
0.92272,0.87688,0.85813,0.8375,0.72417,0.75118,0.74317,0.61016,0
0.9309,0.86491,0.86754,0.83163,0.76784,0.77563,0.72991,0.67225,0
0.92881,0.82998,0.80762,0.83972,0.74681,0.73588,0.67217,0.60201,0
0.92777,0.87371,0.84513,0.84501,0.78845,0.72853,0.74698,0.7212,0
0.91584,0.82539,0.8425,0.80102,0.73272,0.74626,0.6703,0.65803,0
0.94009,0.85075,0.8247,0.84126,0.74635,0.74904,0.73906,0.66727,0
0.93644,0.85986,0.85641,0.81597,0.68032,0.74998,0.60841,0.63957,0
0.93094,0.8595,0.81771,0.83704,0.70504,0.73294,0.66738,0.65786,0
0.93847,0.82933,0.85001,0.81036,0.74521,0.73627,0.56769,0.63066,0
0.93297,0.84995,0.84769,0.84615,0.78396,0.75774,0.65504,0.66747,0
0.93235,0.82092,0.82911,0.83236,0.73468,0.74808,0.58888,0.61996,0
0.93096,0.82118,0.84982,0.81792,0.7654,0.76682,0.64708,0.62542,0
0.93796,0.85697,0.83918,0.84911,0.74995,0.77379,0.73379,0.65359,0
0.92815,0.77239,0.83227,0.77789,0.61603,0.76697,0.68952,0.5642,0
0.9327,0.83934,0.83822,0.83118,0.7074,0.68856,0.47981,0.63552,0
0.93645,0.80305,0.80241,0.82105,0.75292,0.71243,0.57715,0.58304,0
0.93768,0.85822,0.82763,0.84958,0.73122,0.74379,0.73807,0.59112,0
0.92764,0.84572,0.82845,0.84965,0.69631,0.7754,0.74295,0.72709,0
0.87009,0.75963,0.82375,0.81787,0.73404,0.7437,0.58634,0.59939,0
0.9048,0.72416,0.81782,0.80886,0.65259,0.72657,0.65982,0.54877,0
0.90131,0.65394,0.8215,0.82005,0.71145,0.73983,0.69469,0.5835,0
0.90089,0.73525,0.84552,0.83,0.71272,0.7621,0.70201,0.58821,0
0.88659,0.75786,0.8431,0.83155,0.67543,0.7101,0.63934,0.31862,0
0.92279,0.79648,0.84038,0.77363,0.67187,0.71227,0.60048,0.60011,0
0.92095,0.74807,0.85269,0.80966,0.62499,0.77789,0.67634,0.5266,0
0.92659,0.80007,0.8465,0.80325,0.71676,0.73123,0.64896,0.64443,0
0.88705,0.73721,0.70623,0.78008,0.62067,0.71323,0.65605,0.49366,0
0.88281,0.76155,0.84263,0.83706,0.72458,0.73815,0.692,0.47939,0
0.92212,0.88088,0.86019,0.82113,0.67878,0.77011,0.79044,0.69934,0
0.91277,0.84783,0.8248,0.82365,0.66371,0.70334,0.78401,0.59358,0
0.93545,0.87856,0.86486,0.84032,0.78764,0.79507,0.76542,0.70605,0
0.9309,0.86491,0.86754,0.83163,0.76784,0.77563,0.72991,0.67225,0
0.92506,0.84635,0.79851,0.84291,0.77649,0.62598,0.78924,0.66517,0
0.92537,0.8693,0.83785,0.84803,0.77757,0.66148,0.75907,0.71711,0
0.92256,0.84817,0.83715,0.82615,0.71743,0.75551,0.69026,0.58677,0
0.93733,0.84789,0.80604,0.84809,0.74413,0.69656,0.78863,0.65067,0
0.92921,0.85276,0.85742,0.84029,0.70539,0.74095,0.72466,0.68397,0
0.92637,0.86803,0.80999,0.8484,0.72705,0.77487,0.72343,0.62942,0
0.93085,0.83741,0.84565,0.83462,0.74844,0.7535,0.69636,0.68758,0
0.92668,0.86206,0.83715,0.85845,0.7845,0.72684,0.73618,0.63417,0
0.92859,0.83729,0.83482,0.84321,0.7702,0.67393,0.71877,0.67013,0
0.93957,0.8372,0.83886,0.83163,0.75968,0.70563,0.72412,0.6809,0
0.93485,0.86495,0.82169,0.84846,0.74083,0.76839,0.77735,0.58836,0
0.92746,0.81016,0.83956,0.82356,0.67079,0.76387,0.79877,0.63204,0
0.93301,0.85129,0.83369,0.8534,0.71739,0.70998,0.67789,0.63605,0
0.93048,0.81217,0.80069,0.84755,0.76014,0.75229,0.7279,0.66114,0
0.9283,0.8648,0.81802,0.83898,0.74014,0.79514,0.78476,0.63273,0
0.92556,0.83769,0.82759,0.85074,0.69741,0.77597,0.75526,0.64338,0
0.88519,0.78372,0.80362,0.84056,0.70126,0.69731,0.65147,0.60357,0
0.90686,0.74113,0.81282,0.82639,0.67576,0.74594,0.67782,0.54009,0
0.90811,0.6835,0.81245,0.83321,0.73161,0.7414,0.69615,0.63856,0
0.91611,0.75495,0.84141,0.8467,0.73562,0.74917,0.6979,0.6216,0
0.9071,0.79088,0.83625,0.83564,0.69016,0.70674,0.66398,0.38806,0
0.92261,0.81416,0.83835,0.80964,0.71198,0.71274,0.64182,0.56773,0
0.91833,0.78983,0.8511,0.82932,0.66594,0.77013,0.65329,0.61787,0
0.91992,0.82977,0.83651,0.82922,0.72634,0.69557,0.66984,0.6354,0
0.9001,0.76093,0.69198,0.79377,0.6099,0.73443,0.63412,0.51798,0
0.89728,0.78874,0.8309,0.84514,0.75021,0.63988,0.7444,0.52112,0
0.92235,0.86157,0.81168,0.82162,0.71325,0.7323,0.77247,0.68098,0
0.92463,0.82425,0.6917,0.84241,0.67201,0.78183,0.76457,0.58583,0
0.93284,0.84154,0.78374,0.85306,0.74747,0.74176,0.71533,0.617,0
0.9227,0.8397,0.76843,0.83484,0.7735,0.62976,0.79061,0.67244,0
0.92506,0.84635,0.79851,0.84291,0.77649,0.62598,0.78924,0.66517,0
0.92133,0.8674,0.83653,0.85277,0.78845,0.76675,0.77604,0.68492,0
0.91916,0.8005,0.73703,0.82045,0.69894,0.6846,0.69938,0.57398,0
0.9335,0.84981,0.85546,0.85901,0.72294,0.75604,0.78321,0.64566,0
0.93218,0.86676,0.78822,0.83836,0.68389,0.63564,0.74887,0.68035,0
0.92665,0.85056,0.84067,0.84904,0.73677,0.623,0.76889,0.57611,0
0.92389,0.81802,0.81977,0.81686,0.72928,0.67022,0.71015,0.62393,0
0.92414,0.83513,0.78459,0.84737,0.77578,0.74711,0.79798,0.5838,0
0.92272,0.82023,0.77238,0.84156,0.75914,0.736,0.78347,0.62007,0
0.92836,0.81861,0.83931,0.8324,0.76972,0.76573,0.76357,0.65183,0
0.93354,0.86737,0.85129,0.85632,0.74273,0.72887,0.78938,0.60363,0
0.92055,0.75412,0.72322,0.80319,0.62309,0.52544,0.79117,0.59144,0
0.9313,0.83802,0.81532,0.85282,0.72545,0.59684,0.72404,0.655,0
0.93263,0.81511,0.84576,0.84865,0.76536,0.65636,0.74492,0.66821,0
0.92775,0.86365,0.79637,0.85597,0.73227,0.70184,0.8012,0.66111,0
0.93461,0.8362,0.72764,0.85733,0.71309,0.70056,0.75782,0.63521,0
0.89623,0.77073,0.8079,0.84607,0.69919,0.77181,0.62175,0.61317,0
0.90273,0.72653,0.68462,0.82881,0.66156,0.64893,0.6666,0.63589,0
0.90904,0.65257,0.70399,0.82443,0.71559,0.67621,0.69331,0.64425,0
0.90866,0.74197,0.7622,0.85149,0.72902,0.72874,0.72201,0.61003,0
0.89953,0.77851,0.80581,0.84596,0.67828,0.69682,0.6595,0.40904,0
0.91295,0.80206,0.75927,0.81831,0.70559,0.71283,0.61816,0.59325,0
0.91607,0.76767,0.78074,0.83217,0.67234,0.71652,0.66181,0.62117,0
0.92455,0.79997,0.80955,0.8268,0.73323,0.75802,0.69682,0.70607,0
0.89981,0.7437,0.53784,0.8073,0.65272,0.50287,0.62176,0.51662,0
0.90768,0.75234,0.79444,0.85113,0.73213,0.73873,0.70698,0.52802,0
0.92248,0.86858,0.84777,0.82962,0.74587,0.73842,0.78693,0.75569,0
0.90623,0.87301,0.7891,0.84399,0.71736,0.75072,0.76087,0.59151,0
0.9316,0.8649,0.82882,0.86308,0.79074,0.72165,0.74556,0.74219,0
0.92284,0.86067,0.8201,0.86089,0.78251,0.63734,0.72905,0.69977,0
0.91959,0.86068,0.83563,0.86889,0.78962,0.77895,0.75053,0.66318,0
0.92133,0.8674,0.83653,0.85277,0.78845,0.76675,0.77604,0.68492,0
0.9202,0.84877,0.80595,0.83487,0.78149,0.65599,0.6873,0.61928,0
0.93163,0.85847,0.83619,0.86822,0.78726,0.77555,0.80051,0.66855,0
0.92757,0.86476,0.82452,0.85628,0.71427,0.61221,0.70478,0.63292,0
0.92369,0.83253,0.82446,0.85515,0.75582,0.60335,0.66902,0.6478,0
0.92928,0.84155,0.84227,0.851,0.79212,0.64354,0.70792,0.68649,0
0.92074,0.85874,0.83197,0.85962,0.789,0.75111,0.75741,0.60759,0
0.92832,0.84417,0.81371,0.84756,0.79205,0.72811,0.74632,0.66984,0
0.93696,0.83341,0.8459,0.841,0.79595,0.74618,0.72468,0.66907,0
0.93567,0.86682,0.85476,0.86819,0.78089,0.68811,0.75909,0.69257,0
0.92566,0.78708,0.77062,0.82699,0.66628,0.605,0.77774,0.66171,0
0.9242,0.84635,0.84238,0.87086,0.77166,0.56419,0.66056,0.70696,0
0.93196,0.78966,0.82591,0.86042,0.79774,0.64176,0.67554,0.66752,0
0.9356,0.87369,0.83865,0.8732,0.75326,0.69251,0.76637,0.6725,0
0.92913,0.8537,0.76976,0.86549,0.73405,0.75166,0.79497,0.66541,0
0.89367,0.77151,0.80599,0.86556,0.76548,0.7672,0.65074,0.63657,0
0.91612,0.7782,0.76771,0.84064,0.71333,0.63194,0.67439,0.62117,0
0.91425,0.73661,0.78276,0.83229,0.74392,0.66136,0.65561,0.68334,0
0.91708,0.7326,0.80144,0.86092,0.74708,0.75473,0.70439,0.6512,0
0.91283,0.7642,0.81511,0.86279,0.69629,0.69077,0.6839,0.44199,0
0.92805,0.79874,0.80227,0.84069,0.72131,0.72894,0.64238,0.62793,0
0.9342,0.77011,0.82823,0.84787,0.67952,0.69291,0.68158,0.64368,0
0.93064,0.7883,0.82771,0.8454,0.76101,0.74188,0.69863,0.70763,0
0.89839,0.78918,0.62519,0.81134,0.64411,0.60455,0.70208,0.59706,0
0.90988,0.7583,0.80754,0.86535,0.7661,0.73335,0.73514,0.54085,0
0.91248,0.88191,0.83711,0.8189,0.71628,0.74568,0.71532,0.60429,0
0.90436,0.89304,0.79548,0.79874,0.71742,0.73482,0.77391,0.53692,0
0.93039,0.88186,0.83814,0.81811,0.74695,0.74378,0.67683,0.64451,0
0.91976,0.87789,0.82688,0.83157,0.73118,0.7558,0.66931,0.55011,0
0.92125,0.86262,0.7903,0.83559,0.75171,0.69351,0.71513,0.53283,0
0.92676,0.88426,0.82733,0.82692,0.78812,0.64819,0.69901,0.58459,0
0.9202,0.84877,0.80595,0.83487,0.78149,0.65599,0.6873,0.61928,0
0.92874,0.85374,0.82341,0.83888,0.76028,0.73629,0.6947,0.53396,0
0.92315,0.87064,0.84154,0.84267,0.7346,0.7359,0.63328,0.5866,0
0.92193,0.83805,0.80695,0.82442,0.74997,0.70574,0.69591,0.63157,0
0.92536,0.87522,0.83763,0.82244,0.76158,0.75691,0.71243,0.54131,0
0.91427,0.87987,0.8102,0.84069,0.76807,0.75973,0.74628,0.61785,0
0.91639,0.86958,0.8234,0.83004,0.77115,0.72494,0.65725,0.47113,0
0.92405,0.86394,0.82909,0.83526,0.74829,0.78116,0.6875,0.61521,0
0.9294,0.87968,0.82575,0.83663,0.74848,0.70262,0.65413,0.61076,0
0.93511,0.84376,0.76953,0.79117,0.72973,0.72625,0.70568,0.51079,0
0.93054,0.87186,0.8403,0.83168,0.75486,0.71306,0.63588,0.63731,0
0.9278,0.83463,0.80662,0.83363,0.76558,0.71401,0.70525,0.54278,0
0.92756,0.87901,0.81183,0.84195,0.7793,0.74639,0.65218,0.55321,0
0.92156,0.86615,0.76286,0.82674,0.73459,0.73959,0.7415,0.65529,0
0.91886,0.8342,0.78069,0.82488,0.73291,0.73987,0.70878,0.54362,0
0.9325,0.83092,0.77901,0.81646,0.71913,0.70681,0.72008,0.47829,0
0.93411,0.78766,0.78104,0.81194,0.71791,0.73239,0.67759,0.51221,0
0.92637,0.81505,0.81031,0.83215,0.73434,0.76321,0.74135,0.49105,0
0.91466,0.84265,0.81314,0.81933,0.72001,0.68099,0.69392,0.27097,0
0.93904,0.85615,0.77427,0.79265,0.72539,0.67515,0.63708,0.51637,0
0.94687,0.83056,0.81447,0.81462,0.70619,0.74764,0.66633,0.46312,0
0.93807,0.84768,0.80701,0.80478,0.72538,0.72328,0.70978,0.56897,0
0.93006,0.83843,0.66779,0.78873,0.65403,0.73288,0.69742,0.45027,0
0.93274,0.83816,0.78944,0.82368,0.7696,0.70086,0.71566,0.40378,0
0.93264,0.86897,0.83255,0.83653,0.68511,0.75488,0.79932,0.69061,0
0.92299,0.81924,0.73433,0.83278,0.69648,0.76476,0.78481,0.67558,0
0.94742,0.85749,0.81057,0.85728,0.76452,0.74278,0.76793,0.67144,0
0.93809,0.84745,0.79531,0.84795,0.75491,0.69904,0.78678,0.6524,0
0.93719,0.85829,0.85787,0.86503,0.74223,0.76157,0.76942,0.65859,0
0.93743,0.87437,0.84557,0.85461,0.7887,0.77303,0.80928,0.6924,0
0.92447,0.80183,0.78308,0.84815,0.76231,0.71835,0.6851,0.57238,0
0.92874,0.85374,0.82341,0.83888,0.76028,0.73629,0.6947,0.53396,0
0.94518,0.8607,0.80887,0.84808,0.72369,0.67086,0.70323,0.69701,0
0.94131,0.86129,0.85277,0.8552,0.75714,0.64505,0.74861,0.55665,0
0.94252,0.85014,0.83784,0.83945,0.7434,0.64681,0.74141,0.61308,0
0.93407,0.8471,0.8018,0.86018,0.8049,0.79045,0.76771,0.58391,0
0.93985,0.83539,0.79593,0.85129,0.76655,0.76023,0.72752,0.67039,0
0.94211,0.82676,0.84828,0.84035,0.75215,0.76966,0.75856,0.64978,0
0.9458,0.87233,0.86197,0.86227,0.73385,0.69228,0.79787,0.69405,0
0.9324,0.79127,0.7462,0.82296,0.70688,0.65415,0.78917,0.59438,0
0.95086,0.85962,0.84199,0.86431,0.74951,0.63989,0.68965,0.66053,0
0.94498,0.84883,0.85846,0.85893,0.7653,0.70775,0.70112,0.6642,0
0.94314,0.8639,0.81924,0.86948,0.77583,0.70974,0.79787,0.67785,0
0.94054,0.84521,0.74737,0.86728,0.77142,0.75378,0.80402,0.65872,0
0.89551,0.79873,0.80737,0.85511,0.73966,0.75294,0.70443,0.6094,0
0.9156,0.72366,0.7215,0.83808,0.683,0.68205,0.73061,0.60486,0
0.91424,0.6275,0.7253,0.84956,0.73452,0.67681,0.71432,0.62161,0
0.9207,0.77922,0.79146,0.85989,0.73096,0.77525,0.77605,0.54454,0
0.90583,0.7887,0.80323,0.84242,0.70269,0.69795,0.71383,0.32138,0
0.92819,0.81585,0.79128,0.83303,0.71821,0.71717,0.68696,0.62214,0
0.92697,0.77462,0.8036,0.84341,0.67673,0.71944,0.71282,0.59636,0
0.92725,0.8151,0.82115,0.8427,0.71577,0.75678,0.73521,0.64806,0
0.89658,0.75953,0.57604,0.80848,0.635,0.6551,0.72605,0.46545,0
0.90147,0.7807,0.79749,0.85749,0.77002,0.7248,0.74328,0.45307,0
0.9267,0.85612,0.86795,0.82406,0.68559,0.70062,0.71969,0.68003,0
0.91452,0.86431,0.81726,0.81586,0.75841,0.70532,0.7611,0.63783,0
0.93891,0.86469,0.85624,0.84172,0.78329,0.72372,0.69792,0.68125,0
0.92702,0.84013,0.84608,0.85156,0.80318,0.73634,0.76328,0.69618,0
0.93033,0.86546,0.82089,0.85594,0.76764,0.61612,0.74239,0.65847,0
0.92621,0.87554,0.84047,0.86076,0.8087,0.62381,0.73548,0.62748,0
0.91866,0.82847,0.85114,0.83448,0.7657,0.73146,0.68586,0.68597,0
0.94275,0.85701,0.83132,0.85346,0.80337,0.68311,0.76796,0.6648,0
0.94518,0.8607,0.80887,0.84808,0.72369,0.67086,0.70323,0.69701,0
0.93653,0.86207,0.82045,0.85473,0.78629,0.66178,0.67232,0.63062,0
0.94459,0.86481,0.85482,0.8512,0.78884,0.69251,0.71593,0.65817,0
0.93714,0.8605,0.84152,0.85477,0.77595,0.68049,0.71096,0.62704,0
0.93718,0.84033,0.83929,0.84681,0.78572,0.65371,0.73298,0.63518,0
0.933,0.83176,0.85612,0.83325,0.7672,0.68195,0.70677,0.71099,0
0.94128,0.89001,0.83647,0.86088,0.74121,0.66854,0.73699,0.65953,0
0.91755,0.78316,0.8244,0.80943,0.73099,0.68536,0.73836,0.60331,0
0.94168,0.85495,0.84553,0.86396,0.74877,0.71016,0.70728,0.64678,0
0.93953,0.83611,0.83404,0.86333,0.78389,0.71206,0.72703,0.67008,0
0.94183,0.87626,0.83839,0.85839,0.73008,0.68587,0.76419,0.64036,0
0.92747,0.85064,0.79757,0.84709,0.73206,0.70723,0.70946,0.67204,0
0.87599,0.76876,0.81338,0.84878,0.75592,0.67101,0.60562,0.61996,0
0.89304,0.76102,0.7958,0.82076,0.72711,0.66154,0.63676,0.63153,0
0.88529,0.70002,0.80839,0.82563,0.73973,0.64847,0.61245,0.61801,0
0.88671,0.7351,0.83643,0.84722,0.7801,0.71647,0.66964,0.53229,0
0.88863,0.76795,0.8254,0.85305,0.79065,0.56717,0.60079,0.31426,0
0.92106,0.79274,0.82734,0.82689,0.75618,0.66153,0.63759,0.59511,0
0.91665,0.77544,0.84854,0.8372,0.72933,0.67478,0.65533,0.5282,0
0.92006,0.79413,0.83118,0.82489,0.75572,0.64203,0.63906,0.64504,0
0.88673,0.78048,0.65519,0.75783,0.62983,0.70156,0.58981,0.46194,0
0.87334,0.75908,0.82673,0.85187,0.76769,0.63259,0.65788,0.42362,0
0.9278,0.85954,0.82019,0.83101,0.72756,0.71883,0.75296,0.61294,0
0.89918,0.76131,0.71079,0.82351,0.71982,0.6556,0.71194,0.49194,0
0.93078,0.86472,0.80409,0.84796,0.78032,0.75441,0.70315,0.63394,0
0.91627,0.85894,0.79844,0.85096,0.77681,0.79236,0.73311,0.6065,0
0.92041,0.82763,0.82923,0.84983,0.7812,0.60626,0.76027,0.53906,0
0.9184,0.80217,0.82458,0.84644,0.79927,0.64355,0.70205,0.63903,0
0.9027,0.73313,0.74155,0.82474,0.75753,0.70852,0.72959,0.63618,0
0.93427,0.85084,0.84149,0.85649,0.77549,0.66947,0.746,0.51954,0
0.93456,0.83859,0.79807,0.83968,0.73699,0.7,0.67653,0.56649,0
0.93653,0.86207,0.82045,0.85473,0.78629,0.66178,0.67232,0.63062,0
0.93517,0.79907,0.82293,0.84888,0.77707,0.756,0.74956,0.621,0
0.923,0.78573,0.81785,0.85957,0.78481,0.73415,0.7454,0.67554,0
0.93822,0.78956,0.76361,0.84534,0.78162,0.66014,0.68155,0.48136,0
0.92193,0.76991,0.8292,0.83581,0.76355,0.65533,0.71303,0.55883,0
0.93573,0.85634,0.85189,0.84568,0.74015,0.73985,0.72709,0.5726,0
0.9098,0.73668,0.73861,0.80995,0.71513,0.79903,0.77318,0.51883,0
0.93278,0.84642,0.81929,0.84937,0.77236,0.71327,0.68697,0.55426,0
0.93677,0.84477,0.8403,0.85088,0.78901,0.75845,0.76742,0.48711,0
0.93576,0.81364,0.8,0.846,0.77533,0.77766,0.77008,0.56757,0
0.92386,0.83002,0.76249,0.86303,0.77339,0.74766,0.73855,0.65393,0
0.85149,0.77683,0.79129,0.83462,0.74318,0.6401,0.66174,0.53463,0
0.88298,0.64048,0.67846,0.82956,0.70714,0.73658,0.69953,0.50551,0
0.8829,0.56768,0.68675,0.82376,0.72434,0.72964,0.64505,0.53748,0
0.86584,0.75187,0.76771,0.85503,0.73852,0.7091,0.71023,0.51703,0
0.87723,0.76794,0.78344,0.84411,0.72265,0.74477,0.69961,0.32399,0
0.90505,0.78985,0.77078,0.80758,0.72492,0.66198,0.63331,0.47247,0
0.90765,0.70014,0.76908,0.83179,0.70662,0.74401,0.62303,0.45667,0
0.89847,0.81062,0.79613,0.82996,0.74326,0.69387,0.68705,0.57897,0
0.85709,0.75356,0.58675,0.79154,0.64748,0.73296,0.64371,0.43806,0
0.84879,0.7619,0.77643,0.84885,0.7532,0.67397,0.70292,0.44442,0
0.91196,0.86148,0.84468,0.81002,0.7026,0.75957,0.7368,0.70528,0
0.89285,0.8772,0.77738,0.80762,0.6976,0.7696,0.75452,0.62819,0
0.92344,0.86114,0.83529,0.82742,0.7535,0.75965,0.65753,0.67662,0
0.91475,0.84836,0.80935,0.82678,0.75062,0.7716,0.73948,0.71886,0
0.90728,0.85583,0.82672,0.83435,0.77354,0.71586,0.74681,0.6582,0
0.90734,0.87572,0.84606,0.83478,0.78793,0.70634,0.72473,0.68899,0
0.88499,0.85554,0.81861,0.80832,0.68855,0.7639,0.72523,0.56826,0
0.92089,0.87023,0.84364,0.82692,0.7158,0.70142,0.74774,0.61407,0
0.93093,0.89303,0.82874,0.83173,0.70616,0.73207,0.73576,0.68735,0
0.92353,0.85274,0.81349,0.83801,0.74692,0.75836,0.75784,0.66023,0
0.93517,0.79907,0.82293,0.84888,0.77707,0.756,0.74956,0.621,0
0.91967,0.88682,0.82711,0.84598,0.75882,0.75464,0.77303,0.65039,0
0.93239,0.86598,0.82539,0.84337,0.76737,0.75154,0.73811,0.65448,0
0.91107,0.86527,0.85471,0.82201,0.74309,0.771,0.73188,0.6246,0
0.92623,0.89243,0.84231,0.83204,0.72833,0.78756,0.73503,0.60487,0
0.898,0.84366,0.78385,0.79457,0.66165,0.76994,0.72486,0.63782,0
0.92315,0.87533,0.82752,0.83796,0.71261,0.74444,0.75574,0.64645,0
0.9216,0.86125,0.82973,0.83556,0.74867,0.75194,0.75283,0.67027,0
0.92633,0.87511,0.82083,0.82541,0.67123,0.74484,0.7469,0.6201,0
0.90585,0.85647,0.75887,0.82927,0.64868,0.72372,0.7513,0.60079,0
0.79392,0.83723,0.80246,0.81641,0.71279,0.76972,0.70367,0.68143,0
0.84029,0.82319,0.75235,0.79832,0.63436,0.70106,0.65034,0.61452,0
0.83878,0.76621,0.76853,0.79082,0.70394,0.74562,0.6376,0.65404,0
0.82412,0.80327,0.81372,0.83173,0.73618,0.74571,0.65104,0.62894,0
0.86174,0.83021,0.81454,0.82228,0.71409,0.7401,0.66131,0.43457,0
0.90106,0.85242,0.79375,0.76909,0.6971,0.70363,0.62585,0.61179,0
0.88689,0.83913,0.83377,0.80109,0.6839,0.7718,0.63516,0.63371,0
0.88431,0.85231,0.81461,0.80474,0.72911,0.71026,0.63604,0.71388,0
0.81729,0.82494,0.61549,0.74553,0.57774,0.65778,0.60786,0.5653,0
0.79717,0.84557,0.79502,0.82686,0.72276,0.72529,0.69514,0.55742,0
0.92684,0.85947,0.82787,0.83161,0.68601,0.7782,0.73208,0.62099,0
0.91142,0.88411,0.79604,0.80606,0.65876,0.79963,0.75861,0.53359,0
0.92928,0.8745,0.83395,0.85003,0.77885,0.76057,0.66988,0.66205,0
0.91639,0.86822,0.81814,0.84463,0.78869,0.74903,0.74373,0.62982,0
0.91573,0.85233,0.79152,0.8452,0.76015,0.7397,0.76638,0.557,0
0.90801,0.86747,0.83137,0.83786,0.7802,0.77092,0.75396,0.6296,0
0.88298,0.83814,0.79794,0.80537,0.74856,0.75094,0.76273,0.63679,0
0.92502,0.8548,0.82492,0.84081,0.75912,0.79439,0.78171,0.55615,0
0.93204,0.87878,0.81649,0.82311,0.67482,0.68913,0.6931,0.56231,0
0.92454,0.85129,0.82223,0.84697,0.71698,0.72285,0.72895,0.68342,0
0.92755,0.87182,0.82293,0.83815,0.73411,0.75122,0.76877,0.60725,0
0.91967,0.88682,0.82711,0.84598,0.75882,0.75464,0.77303,0.65039,0
0.9312,0.85163,0.79467,0.84214,0.75848,0.75754,0.76588,0.53342,0
0.91169,0.87158,0.82767,0.83992,0.77332,0.78929,0.71557,0.6492,0
0.92845,0.88315,0.8369,0.85675,0.74405,0.73632,0.74261,0.63495,0
0.90347,0.82399,0.80048,0.77431,0.62291,0.69965,0.78804,0.50898,0
0.92412,0.86194,0.81427,0.84583,0.71749,0.69159,0.73213,0.64045,0
0.92278,0.8304,0.79365,0.83957,0.76677,0.77092,0.73226,0.50852,0
0.93061,0.88183,0.79891,0.85138,0.75704,0.755,0.75031,0.61286,0
0.9116,0.85629,0.776,0.85046,0.72015,0.77697,0.79055,0.74768,0
0.83432,0.78959,0.77954,0.8226,0.70999,0.79213,0.6932,0.54065,0
0.86104,0.78825,0.77329,0.80798,0.65564,0.72562,0.68257,0.54467,0
0.86741,0.75345,0.77459,0.81776,0.701,0.72951,0.65967,0.53848,0
0.85688,0.76977,0.8036,0.83738,0.73125,0.78651,0.724,0.55532,0
0.87447,0.79478,0.80428,0.84002,0.64156,0.69461,0.68685,0.33638,0
0.90502,0.82887,0.81386,0.77695,0.68026,0.75571,0.64484,0.47224,0
0.89017,0.80012,0.8052,0.81043,0.62825,0.72086,0.66347,0.46261,0
0.89554,0.82661,0.82111,0.80331,0.71987,0.75402,0.71199,0.63072,0
0.85286,0.81634,0.65321,0.76182,0.56943,0.71534,0.71616,0.48651,0
0.84057,0.81132,0.79643,0.83631,0.74133,0.76928,0.74387,0.47553,0
0.92855,0.86072,0.83543,0.82115,0.68897,0.72567,0.72317,0.7122,0
0.91409,0.8851,0.79854,0.8223,0.69639,0.76843,0.77535,0.61523,0
0.93667,0.86324,0.83247,0.84683,0.7703,0.72221,0.65453,0.66181,0
0.92436,0.85906,0.83666,0.8474,0.78072,0.67433,0.71843,0.68823,0
0.9214,0.86297,0.79195,0.85077,0.77642,0.74604,0.77103,0.68761,0
0.92618,0.87309,0.82206,0.84566,0.78966,0.76793,0.77402,0.72009,0
0.89994,0.8546,0.83983,0.81203,0.76089,0.70719,0.71348,0.54404,0
0.93567,0.86364,0.81985,0.84649,0.76922,0.75499,0.78553,0.69915,0
0.93748,0.87313,0.84582,0.82831,0.71049,0.64484,0.72362,0.66848,0
0.94197,0.848,0.78908,0.8413,0.74122,0.68398,0.716,0.53053,0
0.94618,0.87279,0.84943,0.85233,0.78411,0.73026,0.74713,0.65203,0
0.93472,0.88058,0.79869,0.85207,0.78399,0.76548,0.77012,0.5465,0
0.9312,0.85163,0.79467,0.84214,0.75848,0.75754,0.76588,0.53342,0
0.92969,0.88364,0.81593,0.84085,0.76098,0.78089,0.7552,0.62557,0
0.93985,0.87486,0.8022,0.84718,0.75765,0.71708,0.72109,0.63468,0
0.9072,0.84274,0.80512,0.8043,0.66761,0.62576,0.77239,0.68232,0
0.93611,0.86564,0.82932,0.84805,0.73584,0.67829,0.72519,0.69372,0
0.93996,0.85933,0.80077,0.84953,0.7904,0.73127,0.73592,0.69556,0
0.93815,0.87878,0.80537,0.84421,0.7378,0.70794,0.75897,0.69796,0
0.92395,0.85833,0.76775,0.84883,0.69973,0.67245,0.76193,0.6324,0
0.84114,0.81878,0.77966,0.83244,0.69831,0.76176,0.64945,0.69034,0
0.88107,0.82177,0.78675,0.81733,0.6611,0.69642,0.66498,0.72249,0
0.87789,0.76473,0.79583,0.81338,0.71633,0.67191,0.65522,0.6822,0
0.87862,0.80516,0.82163,0.84605,0.73747,0.76235,0.71824,0.64882,0
0.8943,0.81797,0.81911,0.84214,0.68422,0.69123,0.67892,0.43893,0
0.91413,0.85242,0.79064,0.79054,0.69289,0.69912,0.62081,0.61638,0
0.91569,0.80972,0.82615,0.8115,0.67357,0.70782,0.65823,0.67818,0
0.90638,0.84178,0.80682,0.81907,0.72184,0.73708,0.68093,0.73548,0
0.86306,0.82235,0.65184,0.77923,0.58424,0.60826,0.62528,0.60229,0
0.85033,0.82146,0.80005,0.8496,0.78324,0.70452,0.69907,0.61765,0
0.92312,0.85297,0.8452,0.81882,0.70937,0.74936,0.72374,0.6241,0
0.91092,0.88259,0.76032,0.8001,0.65483,0.77476,0.73498,0.60104,0
0.93307,0.85245,0.83366,0.82952,0.75795,0.76527,0.65999,0.63023,0
0.93679,0.84998,0.81558,0.82345,0.74736,0.70497,0.73452,0.67559,0
0.92529,0.847,0.82855,0.83116,0.75272,0.77611,0.76916,0.62967,0
0.9327,0.85466,0.84556,0.82049,0.76024,0.764,0.74853,0.68071,0
0.91985,0.85399,0.78751,0.81356,0.72781,0.76096,0.68496,0.65025,0
0.93603,0.85322,0.83911,0.82407,0.71021,0.78448,0.78544,0.64746,0
0.92995,0.87031,0.81147,0.80095,0.65817,0.70055,0.68639,0.63033,0
0.92287,0.82956,0.83132,0.82737,0.69828,0.65663,0.70676,0.62217,0
0.92883,0.86228,0.84289,0.81993,0.74899,0.75095,0.68299,0.59199,0
0.92158,0.88726,0.81914,0.83935,0.75029,0.78436,0.74182,0.65625,0
0.93014,0.86616,0.7796,0.81752,0.71719,0.79002,0.72171,0.58094,0
0.92969,0.88364,0.81593,0.84085,0.76098,0.78089,0.7552,0.62557,0
0.93764,0.86808,0.85244,0.83357,0.76441,0.77669,0.72883,0.67056,0
0.92767,0.8498,0.7673,0.77835,0.61051,0.65403,0.75802,0.60165,0
0.93484,0.86876,0.83766,0.82021,0.73297,0.71348,0.6749,0.63497,0
0.9333,0.82989,0.83839,0.82374,0.76131,0.72291,0.70112,0.58788,0
0.93293,0.86963,0.82712,0.84662,0.73881,0.72699,0.78017,0.65747,0
0.92684,0.85749,0.77289,0.84505,0.67002,0.74667,0.71249,0.63652,0
0.88606,0.8226,0.81663,0.81791,0.71534,0.79501,0.58406,0.54709,0
0.91023,0.78825,0.70956,0.78355,0.59116,0.72811,0.61702,0.56569,0
0.90974,0.75722,0.75173,0.80789,0.72297,0.74201,0.62115,0.64514,0
0.92354,0.79608,0.78735,0.80543,0.72425,0.78018,0.66915,0.53336,0
0.90524,0.82215,0.81594,0.81137,0.66808,0.75042,0.62595,0.34415,0
0.92134,0.83498,0.80306,0.77552,0.63977,0.71858,0.55767,0.5667,0
0.92849,0.82362,0.80832,0.78945,0.61109,0.77266,0.60783,0.49173,0
0.92192,0.83594,0.81033,0.80348,0.68787,0.74993,0.63969,0.63522,0
0.90622,0.80936,0.53051,0.73439,0.58096,0.62723,0.64052,0.49628,0
0.89974,0.81029,0.79182,0.81948,0.698,0.7496,0.69943,0.50375,0
0.92634,0.87161,0.81944,0.81997,0.66414,0.75623,0.77938,0.64733,0
0.91001,0.86423,0.72398,0.81379,0.60745,0.75596,0.77198,0.58634,0
0.93997,0.875,0.80273,0.84058,0.7196,0.78964,0.77554,0.68795,0
0.93304,0.85925,0.77785,0.82629,0.70434,0.76773,0.75017,0.60055,0
0.92996,0.86795,0.84038,0.84154,0.69788,0.71277,0.77346,0.58933,0
0.93627,0.87696,0.8376,0.84005,0.71655,0.69791,0.7651,0.62958,0
0.91644,0.85059,0.76541,0.81852,0.7225,0.70211,0.64178,0.62943,0
0.94222,0.87076,0.84743,0.83825,0.66271,0.69976,0.80003,0.6179,0
0.94032,0.89724,0.79815,0.83087,0.63117,0.69933,0.70873,0.64163,0
0.93891,0.87129,0.84344,0.83239,0.66536,0.72179,0.70949,0.61978,0
0.94058,0.87279,0.84135,0.82873,0.71605,0.76313,0.6815,0.60549,0
0.93289,0.87653,0.79445,0.8493,0.71621,0.74251,0.73065,0.64847,0
0.94101,0.85174,0.78383,0.83851,0.69934,0.72462,0.71002,0.5618,0
0.93708,0.8441,0.84382,0.82563,0.71546,0.77335,0.7026,0.68345,0
0.93764,0.86808,0.85244,0.83357,0.76441,0.77669,0.72883,0.67056,0
0.92541,0.8021,0.73812,0.77616,0.55706,0.72487,0.7669,0.49748,0
0.94026,0.87131,0.8207,0.8352,0.67513,0.72,0.70367,0.64193,0
0.94045,0.84991,0.84206,0.83176,0.72678,0.73165,0.65813,0.52938,0
0.94184,0.88848,0.82891,0.85415,0.71347,0.73454,0.77433,0.60727,0
0.93213,0.8599,0.75038,0.8479,0.6359,0.73225,0.75792,0.64095,0
0.88384,0.78002,0.79965,0.81325,0.64151,0.74517,0.57156,0.55852,0
0.90272,0.76404,0.70672,0.7995,0.61359,0.69523,0.6269,0.52163,0
0.90609,0.71969,0.7224,0.78865,0.6516,0.70866,0.6555,0.5616,0
0.90833,0.75637,0.76455,0.83609,0.70052,0.71362,0.69334,0.50932,0
0.90555,0.78496,0.78528,0.82815,0.60175,0.71657,0.63277,0.32071,0
0.91975,0.823,0.76939,0.79209,0.61862,0.67819,0.59956,0.545,0
0.91785,0.78941,0.78525,0.80347,0.59158,0.76995,0.68666,0.48084,0
0.92216,0.8326,0.8055,0.80085,0.64259,0.72978,0.67365,0.61927,0
0.88396,0.76959,0.57907,0.7695,0.54472,0.6017,0.60467,0.47083,0
0.89082,0.78278,0.77151,0.81649,0.67645,0.72749,0.66134,0.45372,0
0.9125,0.84328,0.83247,0.81682,0.70843,0.70845,0.74558,0.68103,0
0.90639,0.8743,0.83315,0.83375,0.74745,0.61357,0.73664,0.62114,0
0.93019,0.84628,0.8458,0.83219,0.72038,0.7574,0.69,0.62907,0
0.92675,0.84346,0.84228,0.85619,0.71519,0.77358,0.83093,0.64659,0
0.91982,0.84606,0.80426,0.84386,0.74016,0.55129,0.80435,0.63455,0
0.92963,0.8466,0.82479,0.85897,0.7623,0.62806,0.76158,0.69589,0
0.93959,0.85082,0.81674,0.82478,0.77084,0.70338,0.71163,0.53522,0
0.92964,0.83634,0.81433,0.86089,0.77478,0.64673,0.81324,0.64468,0
0.92043,0.84672,0.84026,0.85412,0.76223,0.70421,0.74934,0.6381,0
0.92481,0.83375,0.79964,0.85926,0.78675,0.78086,0.75518,0.56646,0
0.92251,0.86098,0.82409,0.83293,0.72646,0.72013,0.71893,0.66698,0
0.91721,0.88074,0.83238,0.8274,0.71761,0.69759,0.7859,0.5849,0
0.91408,0.86119,0.83534,0.84286,0.76378,0.6097,0.75923,0.68954,0
0.93024,0.89047,0.82838,0.83052,0.72235,0.62874,0.74921,0.64374,0
0.92876,0.85254,0.81573,0.83428,0.68272,0.69678,0.75943,0.62187,0
0.92541,0.8021,0.73812,0.77616,0.55706,0.72487,0.7669,0.49748,0
0.92842,0.85336,0.81675,0.84329,0.74797,0.63624,0.70417,0.65118,0
0.92601,0.834,0.78952,0.85649,0.74449,0.74472,0.71784,0.65761,0
0.92327,0.85582,0.79287,0.83431,0.76023,0.76352,0.81233,0.64235,0
0.92724,0.84559,0.80053,0.85459,0.78022,0.74394,0.77525,0.61667,0
0.91445,0.85509,0.81826,0.85526,0.7463,0.61046,0.6296,0.69979,0
0.92889,0.81985,0.80701,0.85279,0.7428,0.63219,0.63168,0.66668,0
0.92798,0.81156,0.81313,0.84482,0.721,0.65833,0.64547,0.65818,0
0.92866,0.82799,0.84607,0.85335,0.72968,0.67515,0.66925,0.69491,0
0.91134,0.86067,0.82219,0.84738,0.73048,0.62299,0.64148,0.45236,0
0.93412,0.85361,0.81546,0.83714,0.73953,0.5927,0.60985,0.55502,0
0.93603,0.85477,0.84412,0.85542,0.73716,0.63807,0.63561,0.63437,0
0.93799,0.85793,0.83076,0.85227,0.74778,0.65835,0.67952,0.6628,0
0.93321,0.87397,0.76722,0.83555,0.69299,0.7438,0.67226,0.62101,0
0.93395,0.85315,0.82412,0.85844,0.75067,0.61394,0.72399,0.56276,0
0.92305,0.8705,0.8387,0.81957,0.68255,0.71306,0.69788,0.67054,0
0.91379,0.86374,0.75234,0.81842,0.63567,0.72242,0.74828,0.58716,0
0.93478,0.8649,0.82119,0.83812,0.72589,0.72615,0.63036,0.65372,0
0.92565,0.86014,0.81101,0.83892,0.71631,0.75322,0.75142,0.59928,0
0.92927,0.85692,0.8183,0.84311,0.72344,0.6203,0.74032,0.60113,0
0.91737,0.86879,0.8344,0.852,0.76042,0.6087,0.74513,0.69558,0
0.90892,0.82763,0.80182,0.80363,0.75063,0.72981,0.67369,0.64136,0
0.94248,0.86755,0.8366,0.84521,0.74029,0.6846,0.76575,0.65506,0
0.93659,0.87846,0.82471,0.84543,0.68021,0.72189,0.71657,0.64311,0
0.93081,0.87427,0.82109,0.8428,0.73344,0.71763,0.70211,0.60849,0
0.93412,0.8649,0.83272,0.84894,0.69777,0.74679,0.74464,0.6137,0
0.92402,0.86774,0.80828,0.85194,0.73581,0.7152,0.76581,0.65036,0
0.93264,0.85894,0.80175,0.84472,0.73421,0.7015,0.75345,0.60613,0
0.93078,0.85406,0.84228,0.82672,0.75235,0.72827,0.75501,0.64229,0
0.93527,0.88721,0.83861,0.84763,0.73528,0.73014,0.74389,0.68333,0
0.91557,0.80834,0.74745,0.78908,0.62915,0.70887,0.7483,0.57039,0
0.92842,0.85336,0.81675,0.84329,0.74797,0.63624,0.70417,0.65118,0
0.93883,0.8646,0.82948,0.84846,0.73002,0.70066,0.70574,0.59912,0
0.93578,0.8891,0.84999,0.85649,0.74456,0.70164,0.756,0.6596,0
0.92746,0.85611,0.7495,0.84548,0.69971,0.67187,0.72966,0.65575,0
0.85999,0.82079,0.80229,0.82665,0.69402,0.68833,0.65738,0.57072,0
0.87795,0.80716,0.74224,0.81782,0.65951,0.74019,0.62251,0.55724,0
0.88935,0.70991,0.75665,0.81779,0.66826,0.68159,0.64036,0.63909,0
0.89226,0.78051,0.76713,0.83837,0.67349,0.68922,0.62012,0.58887,0
0.88116,0.808,0.81332,0.83972,0.62362,0.6399,0.66712,0.34876,0
0.90936,0.84268,0.77969,0.80221,0.63121,0.6021,0.61942,0.57524,0
0.90443,0.81519,0.80355,0.82442,0.62159,0.70165,0.61142,0.53395,0
0.90927,0.85564,0.81489,0.82226,0.68477,0.62033,0.61675,0.64292,0
0.8796,0.78528,0.52259,0.75044,0.5042,0.68861,0.62718,0.43646,0
0.88002,0.82308,0.79885,0.842,0.69691,0.62296,0.66973,0.49504,0
0.92842,0.83537,0.78868,0.82265,0.65835,0.72759,0.71394,0.70314,0
0.91216,0.76417,0.65978,0.82861,0.65061,0.71587,0.72208,0.64607,0
0.93614,0.83672,0.75417,0.85533,0.75562,0.7351,0.66384,0.64533,0
0.92664,0.82192,0.76922,0.84944,0.7637,0.74421,0.74061,0.7158,0
0.92939,0.83019,0.8389,0.86122,0.75829,0.653,0.73246,0.68922,0
0.92924,0.79883,0.81043,0.86142,0.76728,0.67007,0.71108,0.70924,0
0.92005,0.74531,0.71276,0.81965,0.71152,0.69952,0.71914,0.61053,0
0.94097,0.85701,0.84409,0.86786,0.71829,0.74263,0.74771,0.71033,0
0.93879,0.84548,0.77253,0.85623,0.69468,0.70862,0.74391,0.72487,0
0.93917,0.86086,0.83439,0.85518,0.73807,0.73854,0.78283,0.55478,0
0.94123,0.83703,0.81054,0.85284,0.74694,0.73564,0.74409,0.68972,0
0.93007,0.81157,0.74132,0.86559,0.7809,0.76956,0.72873,0.58905,0
0.93959,0.83113,0.75723,0.85948,0.76727,0.71311,0.7315,0.64279,0
0.93391,0.79637,0.82432,0.83733,0.76584,0.71092,0.70202,0.63309,0
0.94027,0.8682,0.84505,0.86566,0.76654,0.72642,0.66549,0.60513,0
0.92509,0.76711,0.68356,0.81666,0.61093,0.7481,0.71492,0.58546,0
0.93957,0.87529,0.81569,0.86604,0.7284,0.65345,0.71895,0.69309,0
0.93883,0.8646,0.82948,0.84846,0.73002,0.70066,0.70574,0.59912,0
0.94233,0.81546,0.78701,0.86238,0.72598,0.75377,0.77492,0.63768,0
0.9332,0.83377,0.7038,0.85879,0.65906,0.76571,0.76291,0.61418,0
0.8959,0.81249,0.76505,0.85494,0.6784,0.72094,0.66627,0.62872,0
0.9031,0.70405,0.6485,0.82726,0.64576,0.63338,0.6721,0.63146,0
0.91438,0.57831,0.6659,0.82702,0.69265,0.69982,0.64087,0.67748,0
0.91401,0.79912,0.72439,0.85727,0.71836,0.74349,0.68497,0.62081,0
0.90639,0.7993,0.76877,0.86201,0.67965,0.65757,0.68898,0.36997,0
0.92503,0.84867,0.73794,0.83351,0.68741,0.71654,0.64212,0.60319,0
0.92544,0.76005,0.72938,0.83286,0.67388,0.70663,0.67499,0.60823,0
0.92437,0.84485,0.76308,0.83936,0.69471,0.69649,0.631,0.68482,0
0.8905,0.79435,0.49797,0.80585,0.59984,0.69759,0.62659,0.57956,0
0.90314,0.80151,0.74901,0.85981,0.74608,0.6802,0.66547,0.58862,0
0.93506,0.86314,0.79024,0.80078,0.70305,0.7568,0.78422,0.66993,0
0.91144,0.87421,0.72741,0.78924,0.62787,0.68179,0.76573,0.60109,0
0.93929,0.86823,0.76586,0.83422,0.70252,0.73669,0.73877,0.61022,0
0.92598,0.85712,0.75626,0.82145,0.71232,0.78675,0.77567,0.63311,0
0.92537,0.87094,0.77304,0.83489,0.7342,0.6192,0.82175,0.65587,0
0.93434,0.88604,0.80453,0.83165,0.7366,0.68146,0.75996,0.66295,0
0.91917,0.83217,0.75455,0.80072,0.73555,0.74376,0.67498,0.5876,0
0.93835,0.86611,0.7881,0.83573,0.74012,0.71381,0.78575,0.66487,0
0.94117,0.88477,0.76644,0.81594,0.62389,0.69703,0.74299,0.63635,0
0.94095,0.85801,0.77511,0.82323,0.69193,0.76925,0.75059,0.59921,0
0.94163,0.85589,0.78826,0.81465,0.67096,0.73789,0.72643,0.65588,0
0.93601,0.87378,0.76132,0.83594,0.74012,0.74335,0.73317,0.61411,0
0.93813,0.84561,0.73366,0.80883,0.69304,0.70267,0.70805,0.64796,0
0.93296,0.8402,0.79752,0.81998,0.7267,0.71326,0.78461,0.6766,0
0.94427,0.89064,0.80339,0.83416,0.73578,0.72786,0.75038,0.6172,0
0.92047,0.79565,0.68358,0.72934,0.58868,0.76078,0.80364,0.60809,0
0.93758,0.86695,0.81321,0.83787,0.74248,0.69077,0.70016,0.66718,0
0.94229,0.834,0.78939,0.81652,0.71981,0.74508,0.73617,0.58264,0
0.94233,0.81546,0.78701,0.86238,0.72598,0.75377,0.77492,0.63768,0
0.93615,0.88498,0.70705,0.83556,0.75446,0.78834,0.78317,0.60205,0
0.88282,0.77797,0.732,0.80144,0.67515,0.63541,0.6148,0.584,0
0.90239,0.79727,0.69623,0.78811,0.60466,0.69318,0.64896,0.62075,0
0.90121,0.74366,0.72471,0.78819,0.66535,0.72522,0.66304,0.69766,0
0.90075,0.75092,0.70689,0.81412,0.66808,0.75585,0.72083,0.56938,0
0.90024,0.7702,0.74591,0.80499,0.58353,0.67435,0.68347,0.42807,0
0.92123,0.8183,0.72642,0.75903,0.59912,0.64919,0.62327,0.59801,0
0.9224,0.78674,0.7475,0.78466,0.58889,0.755,0.67392,0.62952,0
0.92083,0.80766,0.75093,0.7737,0.64296,0.6709,0.66606,0.68712,0
0.89597,0.80602,0.5431,0.73876,0.54022,0.70114,0.63868,0.58266,0
0.88892,0.78558,0.73909,0.80129,0.71111,0.64798,0.69316,0.56649,0
0.92264,0.84608,0.81445,0.83288,0.69888,0.77356,0.79263,0.63494,0
0.91067,0.85721,0.79906,0.8182,0.70698,0.68853,0.77811,0.54616,0
0.93518,0.8511,0.82163,0.85437,0.73627,0.76842,0.73214,0.68921,0
0.92573,0.83379,0.82808,0.84113,0.72368,0.76099,0.73339,0.63818,0
0.92937,0.84524,0.74393,0.84939,0.75395,0.66853,0.74448,0.58938,0
0.93205,0.85849,0.79281,0.83538,0.75301,0.76501,0.79305,0.65663,0
0.91849,0.82387,0.78387,0.83008,0.75098,0.71708,0.73581,0.62842,0
0.93782,0.84089,0.74961,0.85007,0.79127,0.75854,0.81085,0.61276,0
0.93253,0.8615,0.80044,0.822,0.69871,0.71784,0.65362,0.60441,0
0.93211,0.84207,0.77248,0.85104,0.77264,0.72519,0.72682,0.68931,0
0.93227,0.82868,0.80099,0.82826,0.71468,0.67477,0.72301,0.64253,0
0.925,0.85053,0.79919,0.85097,0.73277,0.7605,0.78552,0.74389,0
0.92719,0.83482,0.76932,0.8338,0.74262,0.65889,0.72122,0.57375,0
0.92946,0.83219,0.79614,0.84646,0.74439,0.73482,0.70339,0.64171,0
0.93589,0.86669,0.76745,0.85563,0.72889,0.72887,0.76296,0.63054,0
0.92436,0.78739,0.78297,0.79646,0.69474,0.71999,0.76863,0.57575,0
0.93152,0.85106,0.77814,0.84502,0.76095,0.64881,0.6836,0.62518,0
0.93427,0.83085,0.74167,0.8356,0.76243,0.76328,0.70411,0.60375,0
0.94021,0.87694,0.767,0.85668,0.80241,0.78267,0.78086,0.6035,0
0.93615,0.88498,0.70705,0.83556,0.75446,0.78834,0.78317,0.60205,0
0.89638,0.78404,0.77998,0.8359,0.72989,0.68302,0.6868,0.632,0
0.91401,0.74756,0.78364,0.83144,0.67956,0.70575,0.73982,0.57498,0
0.91881,0.68618,0.78486,0.837,0.68486,0.73114,0.71989,0.56909,0
0.91607,0.74398,0.79517,0.84586,0.7093,0.78485,0.74597,0.53394,0
0.91195,0.77246,0.7876,0.83777,0.65369,0.71485,0.71904,0.36745,0
0.92755,0.80005,0.80125,0.80452,0.67077,0.68484,0.66649,0.5322,0
0.92591,0.76305,0.80651,0.82665,0.66895,0.71729,0.70758,0.52021,0
0.93182,0.81093,0.7861,0.83021,0.70679,0.71153,0.7406,0.63425,0
0.89855,0.79543,0.70432,0.80605,0.62093,0.68243,0.72827,0.50984,0
0.91138,0.75987,0.78166,0.8366,0.74878,0.72752,0.77058,0.4929,0
0.87415,0.84703,0.82841,0.81256,0.7656,0.72127,0.68063,0.68682,0
0.87666,0.84045,0.74838,0.83658,0.73649,0.79666,0.65668,0.59177,0
0.89096,0.83824,0.83242,0.83884,0.75904,0.71163,0.56379,0.65512,0
0.88102,0.83431,0.81613,0.84229,0.73581,0.69252,0.63099,0.62217,0
0.89245,0.84406,0.8464,0.85116,0.72757,0.76403,0.57323,0.67616,0
0.89391,0.85822,0.82687,0.865,0.77424,0.76599,0.62609,0.68266,0
0.91828,0.8545,0.7543,0.81253,0.73733,0.71559,0.70709,0.54612,0
0.89238,0.86251,0.83275,0.85821,0.72626,0.76539,0.64449,0.64113,0
0.88032,0.83526,0.83865,0.8427,0.72644,0.66767,0.50137,0.58727,0
0.88731,0.82914,0.82292,0.84681,0.74824,0.64505,0.60122,0.55833,0
0.89182,0.86445,0.82777,0.82845,0.74904,0.72839,0.63483,0.66295,0
0.87285,0.85476,0.78836,0.84699,0.72245,0.75805,0.62118,0.57751,0
0.87634,0.86738,0.77547,0.84141,0.71086,0.76055,0.5568,0.65642,0
0.89101,0.87165,0.85954,0.82961,0.73613,0.76497,0.56637,0.67384,0
0.89318,0.84891,0.84364,0.84816,0.70081,0.71932,0.51967,0.65095,0
0.90673,0.85468,0.78942,0.81189,0.72206,0.62307,0.60561,0.6665,0
0.8895,0.8706,0.83379,0.85864,0.71496,0.64775,0.4973,0.65755,0
0.89752,0.85512,0.8202,0.85744,0.71839,0.74342,0.60915,0.69974,0
0.88868,0.85076,0.81474,0.84624,0.72487,0.65495,0.54037,0.68787,0
0.89346,0.85684,0.77478,0.85959,0.72248,0.70003,0.74636,0.63844,0
0.89638,0.78404,0.77998,0.8359,0.72989,0.68302,0.6868,0.632,0
0.92239,0.82175,0.77471,0.84636,0.72948,0.69414,0.76093,0.77065,0
0.92894,0.71908,0.76766,0.83842,0.73221,0.71878,0.76832,0.69369,0
0.9212,0.86551,0.82623,0.86325,0.7496,0.77947,0.76966,0.7234,0
0.9082,0.85998,0.8453,0.87358,0.75402,0.74522,0.78731,0.45018,0
0.91881,0.88076,0.81852,0.83089,0.75119,0.77679,0.7668,0.58248,0
0.93002,0.86311,0.83307,0.86187,0.76415,0.75881,0.6975,0.62623,0
0.92509,0.87168,0.8427,0.85216,0.79517,0.76678,0.75771,0.76971,0
0.91989,0.80987,0.5742,0.82427,0.73497,0.62151,0.78818,0.62835,0
0.9305,0.86781,0.83593,0.86641,0.77867,0.79557,0.7701,0.64885,0
0.85771,0.82383,0.84638,0.81967,0.6976,0.73183,0.68289,0.63018,0
0.84862,0.8515,0.84993,0.81443,0.74051,0.69514,0.62172,0.5493,0
0.88419,0.81029,0.85673,0.8521,0.74244,0.73229,0.68331,0.61471,0
0.86869,0.813,0.85268,0.83076,0.74074,0.73491,0.5361,0.48305,0
0.87263,0.82683,0.77237,0.84053,0.76036,0.66536,0.5386,0.66405,0
0.88948,0.84325,0.82373,0.84101,0.75772,0.6314,0.63092,0.58987,0
0.91383,0.84726,0.80783,0.81227,0.73365,0.70954,0.68469,0.48439,0
0.87938,0.81698,0.79104,0.8425,0.73648,0.70583,0.6666,0.5946,0
0.83985,0.83046,0.83917,0.82072,0.74183,0.68036,0.42701,0.4394,0
0.86091,0.78469,0.76415,0.83596,0.75836,0.56332,0.51278,0.51566,0
0.85212,0.854,0.81398,0.81172,0.72678,0.64649,0.50284,0.59069,0
0.84927,0.84781,0.81293,0.83895,0.72968,0.65122,0.55127,0.54904,0
0.84392,0.86431,0.82755,0.84223,0.75016,0.66397,0.4912,0.61676,0
0.88993,0.84995,0.81459,0.82791,0.72431,0.73269,0.5964,0.67999,0
0.86439,0.83033,0.78386,0.84125,0.72163,0.64262,0.5311,0.55079,0
0.90171,0.82459,0.81703,0.79628,0.72893,0.64406,0.59314,0.55648,0
0.86792,0.86045,0.82293,0.84076,0.73576,0.68099,0.44672,0.56445,0
0.87697,0.80224,0.77062,0.84171,0.72312,0.60519,0.56115,0.65739,0
0.87203,0.85444,0.81089,0.83748,0.7548,0.58738,0.52032,0.61352,0
0.89081,0.82384,0.81681,0.85262,0.76538,0.65372,0.71126,0.58415,0
0.91071,0.82832,0.81816,0.85576,0.77275,0.68521,0.75295,0.77384,0
0.92239,0.82175,0.77471,0.84636,0.72948,0.69414,0.76093,0.77065,0
0.92963,0.82692,0.86702,0.84671,0.74613,0.77146,0.74761,0.71824,0
0.92583,0.8321,0.84363,0.86106,0.75392,0.71481,0.77579,0.63299,0
0.9113,0.83058,0.83389,0.86372,0.76575,0.70938,0.76003,0.48728,0
0.92522,0.85168,0.83246,0.82388,0.74874,0.67318,0.72909,0.56713,0
0.93665,0.86029,0.86933,0.85818,0.78586,0.6991,0.7071,0.64809,0
0.92462,0.84977,0.82718,0.84944,0.76446,0.68306,0.76133,0.75618,0
0.91238,0.85779,0.7636,0.83148,0.71183,0.64808,0.76073,0.67523,0
0.92838,0.85313,0.8563,0.86751,0.7698,0.68658,0.75937,0.68703,0
0.89422,0.80121,0.8327,0.81964,0.66815,0.71201,0.54025,0.65093,0
0.8842,0.81045,0.83359,0.80465,0.72185,0.68917,0.49926,0.60772,0
0.9042,0.78151,0.83888,0.83212,0.74725,0.71206,0.64224,0.57974,0
0.89597,0.79753,0.82563,0.83026,0.74679,0.72914,0.56059,0.59017,0
0.90406,0.79329,0.78057,0.82457,0.76736,0.6877,0.52941,0.64065,0
0.91532,0.79781,0.816,0.82978,0.75407,0.64554,0.58131,0.6504,0
0.93407,0.8163,0.80113,0.81254,0.72296,0.7371,0.63343,0.52362,0
0.9095,0.78476,0.79764,0.84158,0.74997,0.6836,0.62438,0.63028,0
0.88689,0.78563,0.82044,0.8125,0.71719,0.67643,0.44674,0.59897,0
0.89529,0.70942,0.76012,0.8394,0.74551,0.64046,0.46586,0.49945,0
0.8973,0.81452,0.80557,0.77883,0.7312,0.61886,0.39826,0.65682,0
0.88994,0.81633,0.80127,0.83643,0.75241,0.70088,0.51487,0.55191,0
0.88609,0.8139,0.80199,0.81257,0.75474,0.67825,0.40771,0.64502,0
0.90695,0.83348,0.80645,0.82075,0.75605,0.74279,0.51877,0.68057,0
0.91008,0.80005,0.79286,0.81982,0.69603,0.64851,0.46577,0.55188,0
0.92113,0.81871,0.80448,0.79742,0.68139,0.63507,0.55164,0.62171,0
0.90401,0.81487,0.82082,0.82466,0.70875,0.61802,0.44346,0.6476,0
0.9099,0.72523,0.77288,0.83597,0.75962,0.61018,0.46372,0.66393,0
0.90647,0.80573,0.80657,0.82951,0.73745,0.63603,0.50526,0.66766,0
0.91818,0.78776,0.79571,0.84818,0.71457,0.69091,0.61631,0.56786,0
0.92575,0.82031,0.81747,0.83627,0.7167,0.7432,0.73452,0.66546,0
0.93716,0.85039,0.85079,0.83975,0.71564,0.76947,0.74766,0.71364,0
0.92963,0.82692,0.86702,0.84671,0.74613,0.77146,0.74761,0.71824,0
0.93416,0.81571,0.82803,0.85804,0.79538,0.72021,0.7338,0.6119,0
0.92005,0.8257,0.83213,0.85843,0.76459,0.75183,0.74603,0.52399,0
0.92962,0.79765,0.8289,0.8099,0.76746,0.71127,0.73396,0.57982,0
0.93874,0.84937,0.85845,0.84315,0.73591,0.72446,0.71092,0.66149,0
0.93568,0.8181,0.82657,0.83951,0.76441,0.72256,0.73561,0.68671,0
0.92842,0.829,0.72789,0.81809,0.64766,0.59695,0.76861,0.64312,0
0.9402,0.83869,0.84352,0.854,0.75057,0.73808,0.72107,0.6722,0
0.89693,0.83268,0.86091,0.82785,0.69319,0.7963,0.72393,0.67347,0
0.88256,0.82587,0.8127,0.82449,0.74476,0.77907,0.70211,0.55163,0
0.90859,0.82747,0.86093,0.85482,0.75051,0.75251,0.69202,0.60224,0
0.90258,0.81318,0.85712,0.84468,0.75278,0.73675,0.54916,0.6156,0
0.89856,0.83328,0.81129,0.85303,0.75024,0.70959,0.55681,0.62082,0
0.91302,0.82918,0.84069,0.84995,0.75543,0.76246,0.67691,0.69005,0
0.92451,0.83606,0.83662,0.81661,0.71152,0.7596,0.72509,0.53487,0
0.90794,0.85303,0.82854,0.85708,0.7184,0.78599,0.6973,0.58783,0
0.88589,0.81763,0.86344,0.82324,0.69837,0.70321,0.46897,0.56238,0
0.88859,0.82133,0.81428,0.84559,0.70448,0.57148,0.51838,0.54943,0
0.88597,0.84166,0.84817,0.81771,0.73003,0.5755,0.42576,0.63902,0
0.88371,0.84694,0.83767,0.85331,0.73903,0.73055,0.5901,0.57417,0
0.88731,0.84947,0.83845,0.84762,0.72763,0.68334,0.47188,0.66354,0
0.91927,0.84666,0.85137,0.83532,0.76436,0.76367,0.57608,0.57371,0
0.90778,0.8337,0.82549,0.85167,0.73023,0.62641,0.52716,0.56083,0
0.91789,0.84126,0.85122,0.80695,0.67568,0.66871,0.56784,0.65997,0
0.90167,0.8496,0.83694,0.85424,0.69976,0.59328,0.42902,0.63057,0
0.90962,0.84308,0.80146,0.84726,0.74629,0.67469,0.54643,0.58843,0
0.89911,0.83561,0.80832,0.85647,0.7233,0.6456,0.5441,0.6359,0
0.91176,0.83252,0.80954,0.86095,0.6829,0.74641,0.74533,0.56433,0
0.91477,0.86318,0.84921,0.86369,0.72181,0.75769,0.75622,0.71113,0
0.92963,0.81745,0.814,0.85128,0.71943,0.70885,0.75294,0.62897,0
0.93324,0.73793,0.80542,0.84443,0.78573,0.73377,0.74618,0.6481,0
0.93416,0.81571,0.82803,0.85804,0.79538,0.72021,0.7338,0.6119,0
0.92243,0.83814,0.86064,0.86949,0.78229,0.69677,0.75024,0.47906,0
0.91829,0.85697,0.83586,0.82283,0.77123,0.7483,0.73948,0.52503,0
0.9336,0.84172,0.86919,0.86748,0.76474,0.7462,0.71197,0.69013,0
0.92955,0.8515,0.84199,0.84642,0.74954,0.75096,0.77423,0.66845,0
0.91586,0.77522,0.65904,0.82182,0.66657,0.6926,0.76534,0.63951,0
0.92821,0.8514,0.85047,0.86788,0.75193,0.73995,0.71951,0.58492,0
0.87537,0.84522,0.82946,0.82158,0.69913,0.72836,0.68767,0.43599,0
0.86793,0.853,0.75515,0.81928,0.77171,0.72159,0.63431,0.3719,0
0.88639,0.84092,0.82816,0.85332,0.75123,0.72092,0.65524,0.40412,0
0.89053,0.84914,0.82483,0.83075,0.74897,0.72544,0.58054,0.33157,0
0.88203,0.85506,0.82403,0.8407,0.77027,0.70281,0.56501,0.42316,0
0.90086,0.84936,0.82437,0.85826,0.78368,0.70736,0.65475,0.46655,0
0.90823,0.84361,0.77976,0.79928,0.72733,0.69208,0.70507,0.28568,0
0.88634,0.85251,0.82591,0.83823,0.73226,0.73603,0.64128,0.3439,0
0.8739,0.83944,0.81717,0.84055,0.76247,0.6083,0.48333,0.34653,0
0.882,0.83195,0.80184,0.85013,0.73869,0.72896,0.63744,0.34633,0
0.88659,0.85925,0.82764,0.83421,0.76702,0.72374,0.57986,0.48315,0
0.87487,0.87153,0.79969,0.85247,0.7286,0.72339,0.62458,0.36299,0
0.88049,0.86521,0.7994,0.84704,0.76561,0.71201,0.50235,0.47331,0
0.89409,0.86424,0.84413,0.82223,0.73973,0.76879,0.58974,0.45303,0
0.89638,0.8589,0.82687,0.84551,0.70849,0.72493,0.62146,0.3468,0
0.89599,0.85089,0.78772,0.79825,0.71873,0.65612,0.57637,0.43316,0
0.87766,0.85667,0.83553,0.85787,0.70563,0.60999,0.44425,0.45971,0
0.89612,0.84471,0.81754,0.85777,0.74997,0.68777,0.56407,0.39346,0
0.89012,0.85657,0.80819,0.84358,0.70549,0.71252,0.55616,0.45093,0
0.9006,0.84954,0.76564,0.84412,0.733,0.71913,0.68128,0.37538,0
0.90025,0.8576,0.84492,0.86027,0.77281,0.7659,0.78011,0.46624,0
0.91517,0.80724,0.76314,0.83732,0.72987,0.72973,0.77511,0.57613,0
0.91655,0.76042,0.79084,0.8432,0.79267,0.75466,0.7765,0.52309,0
0.91662,0.84518,0.82379,0.8645,0.81765,0.73739,0.78554,0.4871,0
0.92243,0.83814,0.86064,0.86949,0.78229,0.69677,0.75024,0.47906,0
0.9163,0.86852,0.81389,0.81353,0.7715,0.73799,0.73248,0.35123,0
0.92724,0.86574,0.8392,0.8524,0.79367,0.74333,0.70642,0.49044,0
0.92098,0.86475,0.83125,0.83272,0.77574,0.75546,0.75087,0.54348,0
0.90588,0.83402,0.64203,0.81796,0.71399,0.52934,0.79083,0.5922,0
0.90924,0.85855,0.84168,0.84872,0.75779,0.77737,0.71659,0.64583,0
0.86703,0.86194,0.84521,0.79807,0.70733,0.71215,0.59806,0.63688,0
0.85519,0.85524,0.78471,0.81946,0.75617,0.73839,0.55914,0.65013,0
0.88996,0.85701,0.83054,0.82688,0.76486,0.658,0.61252,0.64384,0
0.88275,0.84499,0.83226,0.82366,0.75203,0.68659,0.58642,0.55982,0
0.87201,0.8603,0.78665,0.84363,0.77122,0.71552,0.55141,0.57182,0
0.89278,0.86656,0.80737,0.85203,0.77743,0.7064,0.5584,0.62439,0
0.90759,0.83926,0.76114,0.80706,0.73951,0.65953,0.5797,0.53058,0
0.87949,0.86169,0.79506,0.83865,0.72969,0.71382,0.57404,0.64063,0
0.86373,0.86141,0.82051,0.85148,0.74667,0.63597,0.4569,0.58236,0
0.87573,0.8505,0.7962,0.8219,0.73795,0.5676,0.49588,0.50614,0
0.87001,0.87318,0.81362,0.81195,0.75719,0.59825,0.45838,0.60479,0
0.86401,0.85957,0.81996,0.82586,0.75552,0.64012,0.44243,0.5042,0
0.86965,0.86349,0.76561,0.81708,0.74271,0.6921,0.47621,0.50792,0
0.88768,0.84151,0.8369,0.81453,0.7698,0.70992,0.51659,0.58753,0
0.87265,0.87342,0.81714,0.83141,0.72703,0.61441,0.4421,0.54113,0
0.90399,0.82469,0.77873,0.81684,0.68704,0.60424,0.55348,0.5045,0
0.87181,0.87456,0.8044,0.84631,0.71075,0.55782,0.41107,0.59567,0
0.89013,0.8775,0.79018,0.85253,0.73999,0.64683,0.5277,0.61341,0
0.89482,0.8677,0.79623,0.82874,0.72878,0.64039,0.51652,0.57703,0
0.89087,0.86067,0.77799,0.83825,0.71954,0.68409,0.64111,0.59814,0
0.90536,0.85252,0.82778,0.83739,0.7712,0.79155,0.76559,0.60973,0
0.92413,0.82348,0.78718,0.83618,0.73376,0.65471,0.70692,0.5256,0
0.92282,0.71291,0.78525,0.82179,0.76503,0.68849,0.73349,0.57577,0
0.91183,0.83093,0.81836,0.83259,0.80436,0.741,0.71904,0.50916,0
0.9085,0.84358,0.82221,0.84647,0.794,0.72287,0.7246,0.3734,0
0.9163,0.86852,0.81389,0.81353,0.7715,0.73799,0.73248,0.35123,0
0.9372,0.84855,0.8418,0.82983,0.77515,0.68667,0.72468,0.57748,0
0.93264,0.87324,0.84866,0.8322,0.76362,0.74441,0.68703,0.62279,0
0.90402,0.79213,0.61752,0.81331,0.71802,0.58461,0.7303,0.5419,0
0.90577,0.8443,0.8151,0.85375,0.77735,0.75966,0.68007,0.48425,0
0.89595,0.83598,0.85917,0.813,0.69243,0.76088,0.67968,0.66287,0
0.8839,0.85596,0.83448,0.8257,0.76669,0.74459,0.66252,0.60422,0
0.91635,0.82475,0.85806,0.84743,0.75126,0.77273,0.6727,0.58055,0
0.90558,0.83058,0.8539,0.8395,0.72747,0.75146,0.58682,0.63444,0
0.89945,0.84781,0.81807,0.84591,0.76458,0.70489,0.57515,0.66865,0
0.92457,0.84201,0.85105,0.85518,0.76294,0.68508,0.62147,0.70259,0
0.93569,0.84305,0.81919,0.81296,0.74038,0.7316,0.64442,0.47663,0
0.91273,0.84941,0.83134,0.85249,0.73026,0.71314,0.63326,0.63954,0
0.8986,0.84176,0.86344,0.83439,0.70967,0.68753,0.52603,0.56272,0
0.90415,0.81399,0.79631,0.83871,0.73451,0.69541,0.52612,0.53077,0
0.91073,0.85393,0.84847,0.81496,0.74633,0.71339,0.52388,0.6862,0
0.89778,0.86169,0.82355,0.83494,0.70451,0.71046,0.57312,0.48782,0
0.90531,0.85686,0.84519,0.84012,0.73184,0.70359,0.54141,0.6808,0
0.91997,0.87114,0.8564,0.82003,0.73394,0.7465,0.56284,0.63604,0
0.91175,0.85406,0.82788,0.83305,0.69465,0.73865,0.57443,0.51524,0
0.92514,0.84096,0.83374,0.81272,0.71758,0.62435,0.5716,0.63571,0
0.90318,0.85621,0.83887,0.84905,0.70243,0.64709,0.4868,0.59487,0
0.91695,0.83552,0.80567,0.85094,0.72544,0.72339,0.54135,0.66799,0
0.91093,0.85624,0.82392,0.83805,0.7083,0.73763,0.59645,0.65215,0
0.91418,0.83521,0.79741,0.85189,0.73253,0.70819,0.66216,0.5654,0
0.92153,0.84347,0.8394,0.86096,0.77799,0.76568,0.68687,0.66191,0
0.93557,0.85125,0.84399,0.85273,0.7814,0.69733,0.69915,0.67862,0
0.93535,0.81913,0.85487,0.84889,0.78048,0.7276,0.71648,0.66674,0
0.92578,0.82686,0.86361,0.86907,0.79758,0.75318,0.72735,0.68933,0
0.92383,0.85548,0.85332,0.87214,0.78664,0.72382,0.67023,0.44346,0
0.94058,0.85849,0.85465,0.82117,0.79497,0.6802,0.68219,0.61129,0
0.9372,0.84855,0.8418,0.82983,0.77515,0.68667,0.72468,0.57748,0
0.93637,0.86733,0.84992,0.85503,0.78342,0.75315,0.70482,0.6794,0
0.9242,0.8336,0.72714,0.83349,0.75305,0.59906,0.7406,0.653,0
0.92459,0.86794,0.8547,0.86055,0.77901,0.75385,0.68264,0.59227,0
0.8981,0.86116,0.84962,0.82224,0.71426,0.72634,0.6471,0.74072,0
0.89627,0.85603,0.79799,0.84267,0.72943,0.72124,0.54149,0.62014,0
0.91822,0.85895,0.8486,0.83933,0.77243,0.70236,0.62891,0.6991,0
0.90841,0.85483,0.8296,0.84358,0.75576,0.66496,0.48984,0.62596,0
0.91025,0.84048,0.84107,0.85369,0.77223,0.75534,0.55754,0.69383,0
0.9198,0.85658,0.84165,0.85532,0.80296,0.71682,0.64117,0.73761,0
0.93432,0.84291,0.80218,0.81539,0.73396,0.69148,0.67453,0.59136,0
0.91717,0.86145,0.84836,0.85813,0.73124,0.74838,0.67152,0.62979,0
0.90688,0.84422,0.83633,0.84274,0.70893,0.55767,0.43498,0.683,0
0.90306,0.85956,0.817,0.84114,0.75963,0.54198,0.42969,0.56915,0
0.91407,0.86184,0.8481,0.82411,0.78383,0.59112,0.40005,0.73021,0
0.89943,0.87493,0.83512,0.83896,0.74989,0.72618,0.48797,0.62336,0
0.90142,0.87252,0.81463,0.8472,0.76051,0.66168,0.33703,0.69149,0
0.91887,0.8596,0.84807,0.83024,0.73904,0.73349,0.55604,0.70921,0
0.91485,0.87204,0.83894,0.84207,0.72956,0.65719,0.48174,0.64293,0
0.92549,0.85156,0.805,0.83547,0.7256,0.6069,0.5184,0.63774,0
0.91439,0.87373,0.84212,0.84772,0.72754,0.51599,0.34326,0.68962,0
0.92017,0.86837,0.82279,0.8486,0.73764,0.59705,0.37181,0.65666,0
0.91779,0.8694,0.83099,0.83712,0.72341,0.58859,0.45007,0.67294,0
0.92153,0.86104,0.77943,0.85694,0.71636,0.71982,0.76162,0.6764,0
0.91908,0.859,0.84721,0.86937,0.78666,0.78251,0.73883,0.74584,0
0.92564,0.82758,0.79025,0.86182,0.75467,0.67985,0.75456,0.71789,0
0.93175,0.74637,0.79487,0.85286,0.77147,0.70485,0.75707,0.67133,0
0.92507,0.84075,0.83535,0.87009,0.77534,0.757,0.76786,0.63339,0
0.91937,0.85247,0.83656,0.85939,0.77326,0.71627,0.72781,0.50123,0
0.94076,0.87758,0.84062,0.83879,0.75342,0.71547,0.69319,0.6075,0
0.9377,0.86337,0.84811,0.86402,0.78139,0.73048,0.72176,0.63582,0
0.93637,0.86733,0.84992,0.85503,0.78342,0.75315,0.70482,0.6794,0
0.93557,0.81888,0.62658,0.84685,0.7284,0.62603,0.76394,0.64379,0
0.93669,0.87189,0.82752,0.8687,0.76851,0.77539,0.77503,0.61527,0
0.87474,0.84129,0.78777,0.8101,0.69882,0.69745,0.6721,0.63138,0
0.88311,0.8773,0.83646,0.84871,0.70936,0.62034,0.60966,0.55673,0
0.89768,0.83393,0.81114,0.85016,0.72059,0.69946,0.63666,0.5532,0
0.89539,0.84029,0.80266,0.83218,0.68467,0.71496,0.53218,0.47633,0
0.89702,0.8413,0.67378,0.85033,0.70915,0.52269,0.52182,0.57535,0
0.89839,0.8559,0.74436,0.85188,0.72978,0.5722,0.626,0.62432,0
0.92814,0.85504,0.74622,0.80655,0.66381,0.71151,0.69659,0.48763,0
0.89655,0.82177,0.69801,0.84766,0.67325,0.65505,0.67166,0.54882,0
0.88916,0.85646,0.80164,0.83256,0.67552,0.71306,0.4417,0.54618,0
0.87823,0.84232,0.69678,0.8292,0.71004,0.67035,0.54937,0.4388,0
0.88055,0.85448,0.75613,0.79378,0.69333,0.57508,0.44404,0.57888,0
0.88035,0.86849,0.75066,0.82655,0.65629,0.66081,0.5747,0.48124,0
0.87844,0.85627,0.77279,0.82539,0.68976,0.5815,0.44812,0.62789,0
0.90625,0.87346,0.73598,0.81107,0.67809,0.63367,0.60057,0.59007,0
0.89774,0.85043,0.72821,0.8368,0.60468,0.55841,0.52539,0.47756,0
0.92162,0.85574,0.81139,0.83601,0.70425,0.74217,0.60963,0.5943,0
0.89874,0.84095,0.7289,0.83439,0.64614,0.59797,0.48114,0.5815,0
0.8943,0.80634,0.68298,0.84624,0.64002,0.68288,0.48185,0.60487,0
0.8993,0.87231,0.71957,0.82402,0.65131,0.61708,0.51718,0.60842,0
0.89825,0.85526,0.78803,0.86141,0.68338,0.66665,0.66163,0.48747,0
0.91757,0.81067,0.71924,0.86815,0.76901,0.59344,0.77791,0.66904,0
0.9269,0.83587,0.83351,0.85908,0.74748,0.62276,0.7494,0.69388,0
0.92662,0.81185,0.82237,0.84521,0.70161,0.58533,0.75081,0.68226,0
0.91858,0.79234,0.77705,0.86469,0.70526,0.6924,0.77168,0.63789,0
0.90801,0.82956,0.77877,0.86626,0.7199,0.51424,0.77353,0.53925,0
0.92881,0.83602,0.77452,0.84651,0.7513,0.57651,0.73683,0.56157,0
0.93272,0.83957,0.82112,0.86738,0.78912,0.58296,0.71836,0.6652,0
0.93568,0.84259,0.73083,0.86087,0.74854,0.62449,0.7464,0.66592,0
0.93557,0.81888,0.62658,0.84685,0.7284,0.62603,0.76394,0.64379,0
0.93322,0.84795,0.78288,0.8671,0.71193,0.54615,0.74148,0.68926,0
0.87795,0.83738,0.835,0.82921,0.73475,0.73441,0.69924,0.59164,0
0.88105,0.84425,0.78875,0.8418,0.72272,0.7223,0.73687,0.45089,0
0.90014,0.83339,0.83178,0.84648,0.79436,0.723,0.68344,0.52175,0
0.88485,0.8374,0.82906,0.84865,0.77173,0.66318,0.69826,0.5001,0
0.89679,0.82637,0.8073,0.86229,0.77005,0.72865,0.70585,0.57243,0
0.89889,0.84388,0.81762,0.8645,0.78509,0.72874,0.71077,0.58322,0
0.92855,0.84329,0.76282,0.82722,0.77274,0.69001,0.68489,0.43431,0
0.89902,0.83774,0.80835,0.86292,0.75661,0.71495,0.72577,0.49274,0
0.8746,0.81834,0.83247,0.84933,0.69977,0.63156,0.53121,0.4857,0
0.87679,0.82807,0.78464,0.84998,0.74007,0.68016,0.6613,0.47035,0
0.87979,0.85634,0.80443,0.81948,0.74139,0.69553,0.60231,0.51473,0
0.87568,0.86898,0.80647,0.85182,0.7603,0.75,0.72353,0.47313,0
0.86757,0.86311,0.78665,0.85205,0.77687,0.71183,0.5751,0.57511,0
0.89644,0.85978,0.8231,0.83824,0.75277,0.73925,0.68569,0.56005,0
0.89396,0.84508,0.80329,0.84776,0.74956,0.7315,0.67101,0.48096,0
0.91649,0.85512,0.80793,0.83666,0.70954,0.61927,0.68358,0.58413,0
0.89494,0.86007,0.81265,0.85029,0.72383,0.58643,0.54097,0.49794,0
0.89804,0.83699,0.78524,0.86494,0.77276,0.68469,0.66163,0.5795,0
0.8844,0.85955,0.80638,0.84409,0.76113,0.70222,0.63642,0.58254,0
0.8981,0.84399,0.77245,0.87023,0.76042,0.70625,0.7479,0.50939,0
0.9245,0.86892,0.83979,0.87195,0.76404,0.79481,0.76355,0.64235,0
0.93417,0.84707,0.83136,0.87063,0.72749,0.67861,0.73206,0.72013,0
0.93738,0.77909,0.8276,0.85643,0.73888,0.72471,0.73014,0.67905,0
0.93111,0.84849,0.83434,0.87239,0.76544,0.7469,0.70736,0.60709,0
0.90795,0.85592,0.84554,0.86111,0.74468,0.76242,0.72407,0.62642,0
0.92106,0.86925,0.82288,0.84219,0.74276,0.75607,0.70165,0.49005,0
0.93148,0.87498,0.85217,0.86458,0.73356,0.74858,0.69006,0.60095,0
0.94548,0.87773,0.83046,0.86499,0.7702,0.78139,0.77466,0.61069,0
0.93287,0.85029,0.65719,0.84031,0.69085,0.60497,0.74872,0.69863,0
0.93322,0.84795,0.78288,0.8671,0.71193,0.54615,0.74148,0.68926,0
0.88863,0.86691,0.79552,0.7925,0.70332,0.77732,0.78638,0.66923,1
0.9175,0.8844,0.84999,0.81775,0.69075,0.79013,0.80279,0.7522,1
0.90876,0.86968,0.84291,0.80566,0.72279,0.78782,0.76785,0.69494,1
0.90321,0.84915,0.81284,0.83031,0.73041,0.77935,0.73246,0.61721,1
0.90998,0.88718,0.83961,0.81444,0.73342,0.75229,0.74903,0.7349,1
0.91792,0.8852,0.82049,0.82541,0.69914,0.76004,0.74831,0.64943,1
0.92239,0.86991,0.82364,0.82906,0.69492,0.77115,0.7638,0.70747,1
0.91342,0.85574,0.85029,0.81447,0.7043,0.75438,0.75243,0.70393,1
0.91513,0.87251,0.81271,0.82115,0.74234,0.75853,0.78307,0.66772,1
0.91081,0.86439,0.84405,0.8167,0.72559,0.7748,0.7777,0.7078,1
0.55196,0.41432,0.22331,0.22949,0.16521,0.41332,0.39373,0.14635,1
0.9138,0.85219,0.82831,0.81237,0.71768,0.76244,0.74478,0.71184,1
0.9164,0.85485,0.84637,0.80454,0.72651,0.76138,0.69442,0.67787,1
0.91817,0.87971,0.83028,0.81679,0.72341,0.75072,0.75668,0.683,1
0.91229,0.85199,0.83417,0.81809,0.71065,0.74742,0.74014,0.63855,1
0.91284,0.87256,0.83475,0.81224,0.69509,0.70106,0.69699,0.73019,1
0.91727,0.85081,0.79704,0.81467,0.68541,0.74922,0.75189,0.62246,1
0.92571,0.87156,0.82482,0.81242,0.7262,0.75775,0.7666,0.66358,1
0.91196,0.85956,0.8058,0.82596,0.71364,0.7533,0.77172,0.69964,1
0.89018,0.86681,0.8389,0.81561,0.76839,0.78354,0.766,0.66044,1
0.90349,0.82503,0.8168,0.81631,0.72621,0.73583,0.69147,0.64934,1
0.89421,0.79394,0.81741,0.83278,0.69194,0.74856,0.73807,0.7099,1
0.90759,0.82236,0.83617,0.82621,0.71549,0.8079,0.77728,0.66218,1
0.88841,0.85149,0.82494,0.80803,0.71999,0.75957,0.76431,0.42254,1
0.90756,0.86121,0.83281,0.80203,0.73222,0.7249,0.65165,0.64065,1
0.91388,0.83256,0.83792,0.80112,0.72674,0.74648,0.72541,0.60199,1
0.90845,0.85239,0.83538,0.81951,0.73962,0.7537,0.75344,0.73746,1
0.87066,0.82423,0.68844,0.80331,0.72924,0.73541,0.74369,0.64493,1
0.8991,0.84638,0.8324,0.8237,0.73533,0.7457,0.7247,0.61211,1
0.90194,0.86844,0.82331,0.80158,0.71779,0.77251,0.78897,0.65919,1
0.88863,0.86691,0.79552,0.7925,0.70332,0.77732,0.78638,0.66923,1
0.91109,0.87644,0.8464,0.83952,0.76345,0.79007,0.7603,0.57559,1
0.89561,0.86416,0.8199,0.83093,0.76498,0.76014,0.79523,0.60685,1
0.92591,0.84572,0.74622,0.85305,0.77756,0.78152,0.78615,0.53566,1
0.88441,0.88092,0.7949,0.84648,0.80154,0.75317,0.77955,0.6248,1
0.90764,0.86004,0.82643,0.81287,0.74412,0.74729,0.78996,0.58011,1
0.90939,0.86784,0.75242,0.84085,0.77717,0.77124,0.78039,0.61434,1
0.91024,0.89047,0.82671,0.83751,0.78538,0.75001,0.73498,0.64356,1
0.8965,0.85443,0.76981,0.83233,0.74932,0.70348,0.75555,0.54699,1
0.90493,0.87418,0.81161,0.82503,0.75519,0.78773,0.77968,0.58731,1
0.91291,0.87607,0.82066,0.84033,0.77038,0.79077,0.78895,0.54622,1
0.90533,0.87104,0.81327,0.82916,0.77045,0.79319,0.80266,0.56384,1
0.90807,0.87941,0.78374,0.80857,0.76832,0.76581,0.72729,0.63792,1
0.90329,0.87782,0.78033,0.84141,0.73971,0.75812,0.77408,0.67357,1
0.90445,0.87861,0.83863,0.83645,0.71255,0.77819,0.77973,0.61203,1
0.90443,0.87136,0.79483,0.8357,0.72521,0.72931,0.77176,0.60998,1
0.90387,0.85153,0.73753,0.83564,0.69507,0.77889,0.75226,0.49037,1
0.91611,0.87781,0.81157,0.8375,0.71871,0.72957,0.7874,0.56934,1
0.89234,0.87325,0.81245,0.84708,0.75235,0.7231,0.80514,0.59852,1
0.89143,0.8541,0.78195,0.83737,0.7694,0.81922,0.72976,0.56749,1
0.88017,0.8486,0.85082,0.83555,0.74282,0.71032,0.73058,0.56948,1
0.86612,0.82902,0.82795,0.83055,0.77008,0.7129,0.73803,0.57097,1
0.89358,0.83415,0.82445,0.84472,0.78854,0.77528,0.75336,0.55626,1
0.85834,0.85727,0.78379,0.84779,0.81268,0.72334,0.72566,0.32435,1
0.90367,0.85791,0.82907,0.83603,0.78922,0.73119,0.64483,0.62074,1
0.90814,0.85867,0.83878,0.82885,0.74898,0.73978,0.74101,0.52677,1
0.90212,0.85962,0.80953,0.84217,0.77291,0.78561,0.76209,0.53722,1
0.90023,0.87675,0.83646,0.83827,0.72274,0.691,0.72705,0.55838,1
0.89282,0.8615,0.81198,0.84418,0.77433,0.75562,0.75689,0.45402,1
0.91634,0.86598,0.85709,0.81576,0.72163,0.79597,0.78507,0.73895,1
0.89876,0.85894,0.83175,0.83004,0.76381,0.78927,0.75305,0.57859,1
0.91109,0.87644,0.8464,0.83952,0.76345,0.79007,0.7603,0.57559,1
0.9243,0.86683,0.86516,0.83962,0.76447,0.81717,0.78195,0.67052,1
0.92291,0.82011,0.81311,0.84675,0.73729,0.7616,0.70251,0.59991,1
0.91998,0.85352,0.83137,0.84749,0.77658,0.74572,0.72866,0.66818,1
0.93166,0.85201,0.83587,0.82013,0.73321,0.75813,0.66279,0.69911,1
0.93395,0.83561,0.81719,0.84875,0.77852,0.76052,0.73643,0.67862,1
0.93064,0.85883,0.85624,0.83173,0.77361,0.7337,0.6732,0.63782,1
0.91604,0.85709,0.8137,0.8486,0.76514,0.76473,0.71192,0.70139,1
0.93234,0.85082,0.83988,0.83794,0.76525,0.78415,0.68371,0.64838,1
0.92207,0.83937,0.83821,0.84445,0.80122,0.78176,0.70274,0.65849,1
0.91487,0.837,0.83386,0.84802,0.7848,0.73858,0.68821,0.64833,1
0.91989,0.83759,0.83619,0.81633,0.76999,0.77654,0.62961,0.6081,1
0.93027,0.85765,0.82279,0.83431,0.69913,0.77768,0.75096,0.62762,1
0.93239,0.83824,0.84698,0.83858,0.73934,0.78925,0.73928,0.62207,1
0.92591,0.84144,0.83647,0.84769,0.73855,0.74834,0.64211,0.65607,1
0.92456,0.82811,0.80706,0.84514,0.71932,0.77674,0.67382,0.63043,1
0.93433,0.83893,0.84219,0.84798,0.69977,0.78287,0.77843,0.56895,1
0.91678,0.84143,0.83814,0.84894,0.72709,0.78765,0.75494,0.73914,1
0.91318,0.8326,0.84206,0.84964,0.75865,0.79769,0.72918,0.5887,1
0.91907,0.80085,0.8337,0.845,0.72936,0.76722,0.70947,0.59642,1
0.89305,0.75979,0.83298,0.84292,0.77067,0.77552,0.71638,0.59725,1
0.91767,0.82272,0.85536,0.84687,0.77666,0.77337,0.70413,0.60629,1
0.89605,0.83427,0.83587,0.84496,0.76606,0.77252,0.73837,0.36537,1
0.92189,0.83603,0.839,0.82923,0.76033,0.72497,0.65174,0.58116,1
0.92059,0.81374,0.85225,0.83512,0.73862,0.76484,0.68552,0.57366,1
0.93208,0.84216,0.84503,0.84206,0.74251,0.77461,0.70747,0.66632,1
0.90814,0.81012,0.76428,0.8475,0.71554,0.75473,0.70921,0.58525,1
0.92622,0.82876,0.84587,0.84273,0.78512,0.76229,0.73797,0.51551,1
0.91818,0.86331,0.85358,0.80524,0.70757,0.77945,0.7769,0.70443,1
0.90081,0.84816,0.8249,0.8175,0.76524,0.77417,0.80194,0.63357,1
0.92858,0.86958,0.86258,0.84355,0.76466,0.81646,0.79462,0.68966,1
0.9243,0.86683,0.86516,0.83962,0.76447,0.81717,0.78195,0.67052,1
0.91147,0.82931,0.80591,0.83129,0.76388,0.71149,0.80533,0.61859,1
0.91795,0.85832,0.82778,0.8314,0.77527,0.70858,0.75968,0.74042,1
0.935,0.85336,0.82184,0.83461,0.68958,0.75607,0.70933,0.59239,1
0.93262,0.83954,0.79388,0.83706,0.74537,0.72811,0.80477,0.6793,1
0.93157,0.8514,0.85312,0.85278,0.7705,0.75954,0.74204,0.67313,1
0.9199,0.86296,0.8066,0.84711,0.76353,0.79228,0.75274,0.64746,1
0.92637,0.84813,0.83621,0.83013,0.77073,0.78443,0.74529,0.70465,1
0.91931,0.84996,0.83902,0.84382,0.79401,0.75476,0.75836,0.62024,1
0.92495,0.84744,0.83602,0.84885,0.79027,0.73097,0.75125,0.69767,1
0.93184,0.83805,0.83204,0.8221,0.75469,0.75549,0.69954,0.6827,1
0.92412,0.86201,0.81022,0.83423,0.74992,0.77907,0.79015,0.63358,1
0.93175,0.84054,0.84302,0.83972,0.73204,0.79826,0.80454,0.63736,1
0.91882,0.84627,0.82579,0.84654,0.71954,0.73248,0.70576,0.66286,1
0.92488,0.83786,0.80602,0.84294,0.73145,0.7792,0.71542,0.67856,1
0.92486,0.84365,0.82813,0.84325,0.71023,0.77375,0.78307,0.62763,1
0.92523,0.84111,0.83592,0.84477,0.72997,0.75649,0.79499,0.66589,1
0.90669,0.84801,0.84215,0.82451,0.76013,0.75725,0.76627,0.63807,1
0.91692,0.77987,0.8349,0.82566,0.69137,0.76753,0.74807,0.62499,1
0.90785,0.74339,0.82605,0.82369,0.76371,0.7425,0.70687,0.7274,1
0.91844,0.8051,0.84425,0.83163,0.75282,0.77409,0.7672,0.61339,1
0.90705,0.83569,0.83572,0.83498,0.7337,0.75756,0.72669,0.41723,1
0.92057,0.83436,0.84932,0.83032,0.7458,0.68539,0.66124,0.59944,1
0.92453,0.81366,0.85348,0.81275,0.70686,0.75876,0.70118,0.62631,1
0.92167,0.85171,0.83092,0.8295,0.74962,0.73211,0.71023,0.69139,1
0.9125,0.78751,0.7481,0.82756,0.69912,0.74279,0.77102,0.57335,1
0.90701,0.82898,0.83891,0.83606,0.75455,0.73125,0.75926,0.57768,1
0.9007,0.86393,0.82179,0.82988,0.71946,0.78092,0.76168,0.64665,1
0.9247,0.8516,0.71772,0.8397,0.74865,0.78484,0.78897,0.57195,1
0.92421,0.84781,0.79975,0.85499,0.7535,0.77357,0.7591,0.61338,1
0.90794,0.85031,0.79729,0.83698,0.76414,0.74123,0.80354,0.62839,1
0.91147,0.82931,0.80591,0.83129,0.76388,0.71149,0.80533,0.61859,1
0.90424,0.86591,0.82876,0.8444,0.78492,0.79908,0.76036,0.69806,1
0.9271,0.85096,0.79672,0.82444,0.70015,0.7411,0.75397,0.49849,1
0.92269,0.85135,0.85096,0.85798,0.74744,0.79378,0.7703,0.64372,1
0.92033,0.86321,0.8253,0.84545,0.74741,0.72326,0.73109,0.61261,1
0.91729,0.84987,0.82509,0.85098,0.77083,0.72865,0.76524,0.50286,1
0.92113,0.83134,0.8423,0.83201,0.75552,0.78356,0.72977,0.62732,1
0.91779,0.8396,0.77145,0.85309,0.77731,0.77778,0.75738,0.50945,1
0.91042,0.8543,0.81877,0.84517,0.77485,0.76384,0.77716,0.62662,1
0.92051,0.84994,0.83704,0.81381,0.7577,0.76488,0.74302,0.58533,1
0.91265,0.86878,0.83437,0.84512,0.72978,0.75491,0.7865,0.56213,1
0.90642,0.85028,0.77162,0.82943,0.73084,0.67436,0.81159,0.60276,1
0.92269,0.86174,0.81605,0.8563,0.71439,0.65467,0.73294,0.56283,1
0.91575,0.83627,0.83584,0.84519,0.76608,0.74407,0.75214,0.66337,1
0.91745,0.87505,0.80287,0.85392,0.72846,0.73341,0.78314,0.64642,1
0.92089,0.84498,0.77004,0.85117,0.7372,0.76498,0.79303,0.57145,1
0.91121,0.86397,0.85507,0.84366,0.75821,0.79533,0.70724,0.63863,1
0.91104,0.84333,0.77303,0.84652,0.75225,0.68719,0.70907,0.63818,1
0.88212,0.82185,0.80149,0.8442,0.74891,0.7049,0.74591,0.66954,1
0.91032,0.84276,0.82626,0.8575,0.75314,0.76742,0.73392,0.57897,1
0.8947,0.84908,0.8342,0.85918,0.74944,0.75987,0.71556,0.4303,1
0.90902,0.84303,0.82074,0.84405,0.76857,0.73384,0.61804,0.56436,1
0.92,0.84476,0.82022,0.83859,0.74553,0.76407,0.71595,0.66477,1
0.93379,0.85741,0.83461,0.85284,0.78524,0.78776,0.71666,0.63736,1
0.90114,0.82061,0.61536,0.84711,0.75408,0.64527,0.75114,0.61175,1
0.92207,0.82674,0.81618,0.85712,0.78014,0.75576,0.73501,0.61,1
0.92252,0.87097,0.85379,0.8302,0.74127,0.76077,0.77772,0.7637,1
0.8907,0.8791,0.80137,0.84607,0.79371,0.7716,0.77807,0.59928,1
0.92122,0.87162,0.83854,0.86357,0.76886,0.76225,0.74902,0.66202,1
0.9173,0.86473,0.83855,0.85357,0.76706,0.70751,0.76415,0.72404,1
0.89937,0.84929,0.84407,0.86294,0.77413,0.79056,0.758,0.68659,1
0.90424,0.86591,0.82876,0.8444,0.78492,0.79908,0.76036,0.69806,1
0.93239,0.87769,0.83842,0.84671,0.76593,0.73718,0.72844,0.60408,1
0.93538,0.87066,0.84288,0.86677,0.7879,0.79031,0.78918,0.68016,1
0.91474,0.87523,0.83347,0.85619,0.79793,0.68941,0.72713,0.6021,1
0.91826,0.85638,0.81686,0.85782,0.77887,0.71853,0.70821,0.57436,1
0.92923,0.87753,0.84652,0.84707,0.80531,0.74338,0.72462,0.69962,1
0.92079,0.86577,0.82109,0.86394,0.80921,0.78084,0.77163,0.56409,1
0.93134,0.85719,0.84378,0.86425,0.79862,0.76962,0.77939,0.68455,1
0.9201,0.86964,0.84573,0.84411,0.79428,0.77142,0.73638,0.6063,1
0.93256,0.87707,0.84634,0.86484,0.77163,0.74062,0.77924,0.66344,1
0.9191,0.85869,0.8334,0.86182,0.78017,0.68988,0.77249,0.69829,1
0.91733,0.85914,0.84377,0.86208,0.78489,0.64809,0.75333,0.68958,1
0.92667,0.83295,0.82729,0.8575,0.73877,0.73496,0.69957,0.67998,1
0.9308,0.87326,0.84365,0.87032,0.74167,0.73633,0.77981,0.63106,1
0.92649,0.8587,0.80224,0.87058,0.79383,0.7729,0.80393,0.66545,1
0.89163,0.86161,0.83505,0.86151,0.78264,0.787,0.71769,0.64703,1
0.91587,0.85083,0.83293,0.84732,0.77455,0.64338,0.69158,0.66356,1
0.91998,0.8167,0.84028,0.85634,0.77126,0.69977,0.71686,0.74127,1
0.92237,0.83071,0.84049,0.86621,0.77566,0.78704,0.73282,0.73427,1
0.90782,0.85265,0.83114,0.86036,0.78474,0.76122,0.71742,0.45583,1
0.92622,0.84562,0.83194,0.84759,0.77183,0.74961,0.66682,0.65926,1
0.92593,0.84622,0.84636,0.84818,0.74289,0.72301,0.72624,0.67545,1
0.91922,0.8446,0.84327,0.86117,0.79898,0.76272,0.74286,0.70752,1
0.86829,0.84708,0.73381,0.8553,0.75228,0.65598,0.71784,0.63291,1
0.90351,0.85414,0.83824,0.87335,0.78028,0.75046,0.7641,0.63538,1
0.9145,0.87425,0.84438,0.82038,0.6739,0.77222,0.73349,0.63118,1
0.89802,0.87515,0.82874,0.80831,0.73009,0.75373,0.79031,0.5524,1
0.9247,0.86199,0.85069,0.82076,0.71396,0.75681,0.68602,0.67758,1
0.92818,0.86383,0.83463,0.83706,0.70869,0.77658,0.70864,0.57338,1
0.92062,0.83566,0.80766,0.83122,0.70709,0.73383,0.72881,0.46226,1
0.93025,0.86822,0.8286,0.82941,0.76951,0.71738,0.72355,0.53784,1
0.93239,0.87769,0.83842,0.84671,0.76593,0.73718,0.72844,0.60408,1
0.93667,0.85853,0.82774,0.81358,0.75776,0.75104,0.72771,0.54638,1
0.93496,0.87141,0.85405,0.84033,0.75617,0.75289,0.69823,0.596,1
0.92363,0.84561,0.82144,0.83307,0.7315,0.7521,0.72601,0.64908,1
0.93817,0.87374,0.85287,0.81922,0.74546,0.76648,0.76502,0.54869,1
0.91562,0.84313,0.84163,0.83435,0.74769,0.74725,0.7491,0.66484,1
0.93059,0.85539,0.85181,0.82119,0.75863,0.74868,0.72703,0.5326,1
0.92899,0.84848,0.8202,0.8124,0.76507,0.76833,0.69804,0.57138,1
0.93407,0.86032,0.83519,0.83111,0.74321,0.73664,0.68514,0.61048,1
0.9324,0.84061,0.82884,0.82881,0.74097,0.75972,0.70479,0.52971,1
0.93071,0.85828,0.82983,0.83041,0.76739,0.72181,0.73392,0.61769,1
0.93098,0.83901,0.79954,0.82671,0.70836,0.75693,0.73956,0.45992,1
0.93304,0.86471,0.834,0.84572,0.75688,0.78028,0.74591,0.46675,1
0.92127,0.85025,0.80888,0.84151,0.76145,0.73831,0.75629,0.63983,1
0.91821,0.84542,0.80568,0.82359,0.73016,0.74864,0.7052,0.51869,1
0.92942,0.82449,0.83038,0.82135,0.71743,0.75101,0.69937,0.51866,1
0.91628,0.78682,0.81488,0.82529,0.7154,0.73923,0.71448,0.51304,1
0.92879,0.82011,0.84614,0.83029,0.69312,0.77409,0.72909,0.51393,1
0.90946,0.83944,0.81465,0.8239,0.71866,0.73326,0.69262,0.28614,1
0.93003,0.84886,0.82515,0.80737,0.70519,0.69273,0.617,0.48352,1
0.93923,0.81979,0.84467,0.80753,0.70564,0.74869,0.70903,0.43961,1
0.93602,0.84662,0.84089,0.82565,0.72291,0.7413,0.72261,0.53736,1
0.90231,0.83703,0.72968,0.81079,0.66401,0.74939,0.71388,0.52455,1
0.92349,0.82858,0.81265,0.83211,0.72712,0.72319,0.72371,0.42743,1
0.92998,0.87144,0.83433,0.8228,0.70637,0.7735,0.78025,0.68929,1
0.91295,0.86221,0.75555,0.84458,0.76977,0.76926,0.78121,0.61035,1
0.94034,0.85729,0.81984,0.86253,0.76527,0.7589,0.7709,0.68521,1
0.93463,0.85192,0.82705,0.85302,0.7268,0.73402,0.78953,0.68177,1
0.92917,0.84858,0.86007,0.86574,0.74249,0.78617,0.77192,0.64035,1
0.93903,0.87145,0.84156,0.86431,0.78659,0.78793,0.80302,0.67753,1
0.94295,0.86361,0.81477,0.81963,0.77498,0.74293,0.73904,0.55889,1
0.93667,0.85853,0.82774,0.81358,0.75776,0.75104,0.72771,0.54638,1
0.94445,0.86966,0.83497,0.86079,0.77266,0.72368,0.73083,0.69719,1
0.93678,0.8628,0.84303,0.86823,0.7736,0.67351,0.73661,0.5661,1
0.93598,0.86257,0.85971,0.84469,0.71964,0.74062,0.77586,0.64456,1
0.92763,0.85204,0.7938,0.86069,0.78944,0.80123,0.77958,0.52932,1
0.9389,0.84371,0.83378,0.8425,0.75478,0.76116,0.7429,0.70328,1
0.93555,0.85768,0.84446,0.82997,0.77962,0.75526,0.74458,0.62881,1
0.9363,0.86539,0.86208,0.861,0.75756,0.73057,0.77058,0.67775,1
0.93086,0.85496,0.80507,0.85329,0.75399,0.70809,0.78369,0.64989,1
0.94033,0.85711,0.84693,0.86347,0.74072,0.68295,0.7834,0.65308,1
0.92877,0.86193,0.85475,0.86614,0.71218,0.75878,0.76902,0.61495,1
0.94228,0.85059,0.8138,0.8615,0.74523,0.74418,0.79507,0.6232,1
0.93104,0.84445,0.77204,0.8679,0.80844,0.754,0.78653,0.60086,1
0.92341,0.86356,0.84301,0.85877,0.75843,0.7729,0.78177,0.61634,1
0.92685,0.82736,0.79209,0.84508,0.74645,0.71706,0.7536,0.59492,1
0.91034,0.80047,0.8178,0.85734,0.76966,0.697,0.73843,0.67414,1
0.93154,0.8528,0.83959,0.86073,0.74939,0.79585,0.75793,0.63177,1
0.89618,0.86056,0.83544,0.85305,0.74183,0.7311,0.75875,0.35995,1
0.93126,0.86585,0.82515,0.843,0.72708,0.74606,0.68612,0.64138,1
0.93774,0.83867,0.82972,0.85118,0.70827,0.73339,0.68621,0.57657,1
0.92317,0.85963,0.84574,0.85959,0.7365,0.78262,0.74522,0.63939,1
0.89477,0.82132,0.5907,0.85455,0.7034,0.71734,0.7575,0.54657,1
0.91156,0.83501,0.81861,0.86211,0.76065,0.76127,0.78481,0.52584,1
0.91785,0.86812,0.87042,0.82705,0.72608,0.75505,0.75943,0.67702,1
0.9097,0.89334,0.82377,0.833,0.79515,0.73786,0.71471,0.63872,1
0.93232,0.88232,0.86785,0.84567,0.77123,0.72836,0.67702,0.66961,1
0.93215,0.85856,0.86106,0.859,0.75976,0.75934,0.73409,0.66666,1
0.92334,0.86617,0.83376,0.85094,0.74039,0.69727,0.75024,0.62861,1
0.91914,0.88755,0.84717,0.85678,0.79286,0.66233,0.74813,0.6213,1
0.93991,0.88827,0.84422,0.84318,0.75566,0.73876,0.73387,0.62179,1
0.94257,0.86607,0.83022,0.85453,0.78508,0.73202,0.71862,0.64932,1
0.94445,0.86966,0.83497,0.86079,0.77266,0.72368,0.73083,0.69719,1
0.92166,0.87225,0.82644,0.85845,0.79034,0.6979,0.70145,0.58329,1
0.93699,0.89531,0.85242,0.85298,0.74978,0.75435,0.73231,0.64888,1
0.93193,0.88491,0.83716,0.85105,0.77485,0.72658,0.69796,0.62779,1
0.93427,0.86135,0.8621,0.85551,0.76018,0.73315,0.75627,0.61406,1
0.92766,0.88678,0.84958,0.81788,0.77242,0.72907,0.68808,0.67715,1
0.93974,0.88622,0.83662,0.86251,0.78413,0.72166,0.71519,0.67325,1
0.92346,0.868,0.85194,0.85505,0.73738,0.7358,0.731,0.61572,1
0.93481,0.88509,0.85141,0.86196,0.77163,0.73853,0.68966,0.62937,1
0.93321,0.84958,0.83554,0.87408,0.71697,0.75923,0.74605,0.58085,1
0.93878,0.87592,0.85129,0.86275,0.73006,0.68757,0.76974,0.63384,1
0.92898,0.86679,0.84097,0.86199,0.7707,0.71268,0.76687,0.73137,1
0.91392,0.87202,0.85245,0.85056,0.76778,0.71952,0.65432,0.57646,1
0.91947,0.84929,0.85016,0.84907,0.76256,0.70485,0.6163,0.63819,1
0.91034,0.83272,0.83401,0.83505,0.77307,0.69052,0.70435,0.66146,1
0.9259,0.82895,0.86405,0.85585,0.78542,0.75969,0.7267,0.58569,1
0.89802,0.84044,0.84266,0.86123,0.77144,0.67944,0.69713,0.37904,1
0.92516,0.87007,0.85339,0.85577,0.76772,0.68255,0.60418,0.61449,1
0.93477,0.84879,0.86643,0.84073,0.72512,0.70678,0.66689,0.57481,1
0.93337,0.86281,0.85117,0.85661,0.77718,0.71012,0.6662,0.67001,1
0.91208,0.86348,0.74023,0.8421,0.71122,0.74347,0.64282,0.55857,1
0.91555,0.85095,0.85478,0.85901,0.77004,0.66142,0.61974,0.54626,1
0.92171,0.87172,0.83471,0.83332,0.76835,0.77016,0.76454,0.62779,1
0.89996,0.83021,0.75887,0.82519,0.74984,0.72835,0.75186,0.53457,1
0.9274,0.87151,0.82281,0.8519,0.76484,0.77514,0.7113,0.67097,1
0.92065,0.8674,0.81839,0.85252,0.73089,0.79051,0.73766,0.57889,1
0.91595,0.85297,0.82176,0.85877,0.7701,0.72131,0.75683,0.43541,1
0.91952,0.86443,0.82022,0.8523,0.77034,0.71555,0.69222,0.52152,1
0.92995,0.8432,0.80188,0.82395,0.7321,0.7498,0.7359,0.65109,1
0.937,0.85621,0.84437,0.85273,0.77538,0.70762,0.74542,0.52708,1
0.92387,0.86346,0.8172,0.85547,0.78257,0.72939,0.70485,0.55145,1
0.92166,0.87225,0.82644,0.85845,0.79034,0.6979,0.70145,0.58329,1
0.9259,0.84722,0.83235,0.84863,0.75558,0.76258,0.7484,0.59486,1
0.90823,0.82283,0.83942,0.85805,0.777,0.74026,0.70125,0.67256,1
0.9328,0.84463,0.81839,0.85207,0.78327,0.72895,0.70642,0.5459,1
0.91923,0.84749,0.83728,0.83109,0.75435,0.74844,0.6975,0.5478,1
0.9277,0.87236,0.84385,0.86068,0.77141,0.76554,0.72961,0.52244,1
0.91902,0.82845,0.79395,0.85824,0.79129,0.78986,0.72458,0.54546,1
0.92156,0.8725,0.82319,0.86118,0.74399,0.73403,0.68333,0.57721,1
0.93326,0.85628,0.84155,0.86169,0.76969,0.77615,0.78795,0.46755,1
0.93453,0.85521,0.81433,0.85205,0.76938,0.80005,0.78561,0.50378,1
0.91778,0.85416,0.79822,0.85671,0.79863,0.74805,0.73001,0.66493,1
0.91704,0.86317,0.8307,0.84822,0.78354,0.74113,0.67785,0.48444,1
0.91719,0.79903,0.78811,0.85046,0.7463,0.74568,0.68424,0.52075,1
0.90766,0.69543,0.78666,0.8507,0.76829,0.70416,0.67505,0.52852,1
0.9242,0.83894,0.82201,0.85583,0.74868,0.73154,0.76218,0.53017,1
0.9055,0.84753,0.80856,0.8584,0.75316,0.74357,0.71934,0.35753,1
0.91564,0.85678,0.82144,0.83239,0.74333,0.70665,0.65586,0.4949,1
0.92695,0.83173,0.80997,0.82826,0.73595,0.72884,0.70486,0.4674,1
0.91584,0.85616,0.82341,0.84952,0.75667,0.7197,0.70611,0.54695,1
0.87377,0.75373,0.62279,0.83848,0.71476,0.76414,0.71684,0.42158,1
0.91773,0.83039,0.80766,0.85732,0.76454,0.70138,0.70872,0.46981,1
0.89769,0.85397,0.85193,0.81087,0.73017,0.77979,0.76511,0.72137,1
0.89773,0.87526,0.80421,0.8321,0.75961,0.79874,0.77544,0.61205,1
0.93068,0.86168,0.85306,0.84558,0.76632,0.79082,0.71276,0.68854,1
0.9176,0.85991,0.83919,0.84526,0.76204,0.7871,0.73007,0.70809,1
0.91414,0.83212,0.84569,0.84588,0.76098,0.76385,0.71633,0.62636,1
0.92433,0.87698,0.85121,0.84569,0.80346,0.72211,0.72727,0.69646,1
0.93221,0.88106,0.83825,0.83154,0.73323,0.7829,0.7646,0.57083,1
0.92523,0.85858,0.86135,0.8534,0.7346,0.75904,0.75984,0.68463,1
0.93078,0.88475,0.84819,0.84224,0.75895,0.75955,0.70439,0.65671,1
0.916,0.85999,0.83718,0.85033,0.7629,0.73706,0.76525,0.6629,1
0.9259,0.84722,0.83235,0.84863,0.75558,0.76258,0.7484,0.59486,1
0.92155,0.87093,0.84188,0.84683,0.75557,0.76676,0.76238,0.65249,1
0.92653,0.85948,0.85605,0.85104,0.78488,0.77215,0.75141,0.67654,1
0.92069,0.87213,0.84837,0.83017,0.77013,0.78006,0.68878,0.69618,1
0.92674,0.88568,0.85652,0.85234,0.78264,0.77207,0.76,0.65217,1
0.92191,0.84112,0.83614,0.84215,0.71773,0.77917,0.72226,0.61996,1
0.91837,0.867,0.83637,0.8501,0.72727,0.76406,0.74515,0.67211,1
0.92516,0.84833,0.83818,0.84828,0.74181,0.77446,0.7728,0.65849,1
0.92546,0.86891,0.83012,0.837,0.69181,0.73754,0.74814,0.62274,1
0.91826,0.85836,0.82139,0.85287,0.7138,0.73114,0.75581,0.70794,1
0.91249,0.85799,0.85276,0.83944,0.77619,0.76994,0.74687,0.5949,1
0.91627,0.83227,0.82294,0.83192,0.73375,0.71517,0.6851,0.66411,1
0.89813,0.8133,0.82954,0.83772,0.76937,0.7164,0.68372,0.66499,1
0.91699,0.82899,0.86486,0.84272,0.75903,0.7628,0.73611,0.69983,1
0.89579,0.8423,0.84829,0.84048,0.78257,0.72572,0.72452,0.47587,1
0.92916,0.85568,0.84067,0.83056,0.75882,0.71308,0.62407,0.63594,1
0.92919,0.8408,0.85088,0.81664,0.73828,0.7413,0.70141,0.67577,1
0.92834,0.85427,0.85572,0.8456,0.77359,0.7689,0.73889,0.72642,1
0.9025,0.8472,0.72827,0.82832,0.72629,0.73537,0.69362,0.57141,1
0.92079,0.85448,0.82977,0.83485,0.73856,0.73944,0.71819,0.59786,1
0.91611,0.83785,0.83754,0.81917,0.68574,0.76679,0.73158,0.63426,1
0.91404,0.87233,0.80301,0.83068,0.75595,0.80878,0.79851,0.53426,1
0.92415,0.85371,0.83096,0.84523,0.77021,0.7657,0.72193,0.63002,1
0.91801,0.85879,0.82352,0.84314,0.76844,0.76392,0.76563,0.61591,1
0.9183,0.82347,0.77445,0.84316,0.76995,0.77442,0.75369,0.47359,1
0.92118,0.8553,0.81658,0.845,0.78959,0.781,0.7838,0.57932,1
0.91752,0.83575,0.81773,0.82512,0.73528,0.73305,0.74404,0.65679,1
0.92161,0.83545,0.7941,0.84957,0.75937,0.79504,0.79661,0.51046,1
0.92879,0.87333,0.82199,0.84331,0.76704,0.74924,0.68477,0.62082,1
0.91116,0.84692,0.81646,0.85087,0.73536,0.72667,0.70978,0.6703,1
0.92459,0.85951,0.82742,0.83709,0.73531,0.76331,0.74184,0.62228,1
0.92155,0.87093,0.84188,0.84683,0.75557,0.76676,0.76238,0.65249,1
0.9242,0.85116,0.82085,0.85293,0.78253,0.7895,0.75161,0.55729,1
0.92181,0.88083,0.82447,0.83912,0.77782,0.77613,0.72968,0.62372,1
0.9257,0.86894,0.81206,0.85696,0.74916,0.75783,0.73261,0.6106,1
0.92093,0.87962,0.81924,0.84538,0.71514,0.71891,0.7605,0.52993,1
0.91737,0.84992,0.81713,0.84835,0.73862,0.70607,0.73403,0.62634,1
0.91427,0.84345,0.7754,0.86058,0.72813,0.7696,0.7216,0.49681,1
0.92675,0.8647,0.81761,0.84769,0.71727,0.76037,0.74058,0.5522,1
0.91682,0.85078,0.78143,0.85298,0.73282,0.73696,0.75372,0.713,1
0.90457,0.86085,0.79864,0.84351,0.72995,0.79583,0.73281,0.52179,1
0.90556,0.82316,0.80625,0.83665,0.73983,0.7097,0.69141,0.55155,1
0.90534,0.8191,0.79588,0.83727,0.75335,0.69935,0.67178,0.57148,1
0.90485,0.82581,0.81919,0.85498,0.72831,0.78908,0.73057,0.57374,1
0.89739,0.86256,0.79675,0.84294,0.71996,0.72171,0.67902,0.35213,1
0.9225,0.8536,0.81216,0.8327,0.73836,0.73701,0.61235,0.48041,1
0.9185,0.84573,0.82084,0.83203,0.69711,0.73999,0.68871,0.47675,1
0.92891,0.86031,0.82175,0.84566,0.74545,0.76204,0.68261,0.60149,1
0.90427,0.86822,0.72437,0.83894,0.68622,0.72505,0.70083,0.51588,1
0.91404,0.86215,0.79875,0.84797,0.76594,0.75251,0.74984,0.45689,1
0.92714,0.85692,0.84274,0.81717,0.70903,0.7563,0.738,0.69023,1
0.91133,0.8707,0.80665,0.81073,0.76094,0.77321,0.78648,0.57807,1
0.92673,0.85602,0.83776,0.84612,0.77126,0.7084,0.68496,0.69587,1
0.91982,0.86483,0.83338,0.85073,0.77547,0.724,0.73419,0.70228,1
0.91375,0.85332,0.80967,0.8505,0.78474,0.75282,0.76028,0.64134,1
0.93665,0.86297,0.83072,0.85021,0.79365,0.74544,0.777,0.709,1
0.93639,0.85677,0.83084,0.82889,0.74663,0.74044,0.74402,0.55341,1
0.93426,0.84031,0.81201,0.83667,0.76418,0.76361,0.74885,0.6873,1
0.93313,0.85991,0.85024,0.84459,0.76489,0.71911,0.7128,0.66025,1
0.9313,0.85162,0.79544,0.84748,0.77277,0.71447,0.71951,0.59318,1
0.93644,0.86275,0.84917,0.84484,0.76937,0.74518,0.74908,0.67282,1
0.92506,0.86606,0.81686,0.86046,0.77482,0.78436,0.7575,0.57078,1
0.9242,0.85116,0.82085,0.85293,0.78253,0.7895,0.75161,0.55729,1
0.92963,0.86632,0.82356,0.83108,0.76197,0.74685,0.72987,0.63553,1
0.93577,0.8676,0.82165,0.84399,0.76751,0.73244,0.74787,0.61006,1
0.91237,0.86745,0.83499,0.85436,0.74354,0.73768,0.79371,0.66607,1
0.93171,0.8646,0.82853,0.85024,0.69743,0.70215,0.73858,0.67416,1
0.93147,0.84595,0.80032,0.85172,0.73457,0.74197,0.73485,0.68605,1
0.9371,0.88037,0.82504,0.83805,0.72379,0.7299,0.76077,0.67579,1
0.92292,0.85549,0.78661,0.85031,0.77145,0.71326,0.7828,0.62362,1
0.90485,0.86103,0.82661,0.852,0.75091,0.76677,0.71099,0.65783,1
0.92064,0.86038,0.83477,0.84497,0.73933,0.71494,0.65143,0.67028,1
0.91348,0.8206,0.82372,0.85273,0.75648,0.68292,0.70118,0.63453,1
0.92808,0.8426,0.84205,0.86175,0.75498,0.76025,0.74454,0.6792,1
0.90999,0.85868,0.82585,0.85035,0.75043,0.70694,0.69393,0.46397,1
0.92926,0.86137,0.81438,0.81543,0.75464,0.69984,0.59676,0.62845,1
0.93709,0.84555,0.84875,0.83452,0.70599,0.72909,0.65922,0.68863,1
0.92936,0.86298,0.83908,0.85106,0.77081,0.74302,0.69548,0.70901,1
0.89815,0.83842,0.70965,0.83629,0.71732,0.69822,0.67843,0.60534,1
0.90433,0.87014,0.83151,0.85285,0.79226,0.71836,0.73134,0.5951,1
0.92118,0.85054,0.8477,0.81505,0.73804,0.7729,0.68714,0.66501,1
0.91132,0.88705,0.76684,0.80083,0.77454,0.7812,0.75981,0.61843,1
0.92615,0.83674,0.84185,0.81982,0.76341,0.76721,0.66725,0.61372,1
0.93159,0.84459,0.8302,0.82392,0.74009,0.76499,0.71041,0.67338,1
0.92805,0.83941,0.83066,0.82504,0.76268,0.76922,0.76941,0.50611,1
0.92691,0.87022,0.83148,0.82731,0.78996,0.77153,0.77001,0.6117,1
0.93885,0.83341,0.80338,0.82656,0.78498,0.77877,0.71882,0.60875,1
0.93432,0.84705,0.84383,0.82401,0.76535,0.77394,0.75772,0.65521,1
0.93012,0.8709,0.83087,0.82133,0.77873,0.7222,0.67482,0.68006,1
0.91926,0.84393,0.83098,0.83709,0.737,0.73866,0.7101,0.60523,1
0.93056,0.87046,0.84081,0.81995,0.7624,0.78057,0.70046,0.63966,1
0.92809,0.87112,0.82505,0.83611,0.76234,0.77913,0.7371,0.65394,1
0.92821,0.86503,0.81888,0.82926,0.76187,0.76033,0.7426,0.64597,1
0.92963,0.86632,0.82356,0.83108,0.76197,0.74685,0.72987,0.63553,1
0.92334,0.86896,0.84691,0.83161,0.76235,0.75862,0.74093,0.63454,1
0.92231,0.87882,0.8093,0.82747,0.7473,0.7406,0.75809,0.61908,1
0.92531,0.8643,0.84686,0.82421,0.74341,0.72443,0.75281,0.65939,1
0.92701,0.85445,0.84219,0.8344,0.73278,0.74059,0.7015,0.56247,1
0.9296,0.88094,0.82421,0.83704,0.75465,0.74128,0.75924,0.58706,1
0.92188,0.8707,0.79267,0.83617,0.78205,0.77329,0.75853,0.61562,1
0.8976,0.86824,0.85645,0.82761,0.74637,0.78588,0.62381,0.62681,1
0.92549,0.82908,0.79843,0.8128,0.73382,0.72365,0.62621,0.62416,1
0.8939,0.8127,0.81193,0.83648,0.75455,0.76437,0.64326,0.68474,1
0.92575,0.85122,0.83032,0.83117,0.75725,0.78218,0.67872,0.59242,1
0.90063,0.85551,0.83998,0.82254,0.74055,0.77649,0.67149,0.39269,1
0.92001,0.86331,0.8336,0.80402,0.72811,0.74077,0.58109,0.5474,1
0.93171,0.8637,0.82483,0.79115,0.72565,0.7665,0.61273,0.48609,1
0.92895,0.85873,0.83558,0.82144,0.74667,0.76154,0.66249,0.63702,1
0.91809,0.8612,0.62624,0.79778,0.69131,0.73844,0.70302,0.5524,1
0.92318,0.85675,0.82044,0.8277,0.77521,0.76288,0.70128,0.52154,1
0.92519,0.86882,0.85183,0.81205,0.71652,0.75764,0.78013,0.70353,1
0.90072,0.87818,0.77068,0.83102,0.75211,0.77284,0.76222,0.63137,1
0.93316,0.87482,0.83051,0.84282,0.72411,0.77076,0.75486,0.66181,1
0.92105,0.87976,0.83653,0.85342,0.73628,0.79732,0.80686,0.65085,1
0.91907,0.86321,0.84047,0.8515,0.73282,0.75739,0.7824,0.53345,1
0.93693,0.88328,0.84277,0.85497,0.77347,0.72217,0.78453,0.65816,1
0.93701,0.87409,0.825,0.83482,0.74907,0.73181,0.70924,0.63112,1
0.93605,0.87636,0.86224,0.85167,0.77069,0.72358,0.78114,0.65006,1
0.9399,0.88975,0.82924,0.85482,0.78204,0.72446,0.73627,0.6784,1
0.92824,0.87085,0.84332,0.85751,0.76318,0.77356,0.73706,0.60491,1
0.93371,0.88785,0.85143,0.84272,0.76581,0.78853,0.77076,0.63907,1
0.93212,0.87808,0.82536,0.84978,0.74697,0.74754,0.74787,0.63576,1
0.93442,0.87569,0.82593,0.84424,0.75986,0.74334,0.75407,0.57206,1
0.9205,0.87104,0.84441,0.82069,0.76813,0.77723,0.72719,0.66625,1
0.92334,0.86896,0.84691,0.83161,0.76235,0.75862,0.74093,0.63454,1
0.91967,0.87312,0.81394,0.84543,0.76109,0.78249,0.80704,0.63231,1
0.93201,0.87697,0.84259,0.85371,0.76403,0.73471,0.75373,0.7032,1
0.93066,0.86643,0.83652,0.85329,0.74618,0.7752,0.68208,0.52527,1
0.94083,0.88025,0.83572,0.85606,0.75073,0.74232,0.7602,0.6163,1
0.90968,0.86337,0.79593,0.8576,0.73385,0.75941,0.75977,0.68283,1
0.91479,0.87349,0.84305,0.84452,0.75048,0.76591,0.70532,0.61813,1
0.91016,0.85504,0.79739,0.82747,0.72848,0.75624,0.67557,0.60285,1
0.91753,0.82682,0.81389,0.84563,0.74227,0.72332,0.72982,0.6467,1
0.93049,0.84582,0.83248,0.85444,0.73554,0.74014,0.71137,0.56287,1
0.90188,0.86915,0.82582,0.84918,0.75221,0.73658,0.71366,0.38582,1
0.9151,0.86742,0.82584,0.83833,0.73542,0.69524,0.61299,0.60084,1
0.93304,0.86103,0.82576,0.82251,0.72673,0.77651,0.66644,0.50159,1
0.92991,0.86775,0.84417,0.84374,0.76182,0.76182,0.7192,0.6223,1
0.87487,0.85059,0.62994,0.83905,0.69341,0.71683,0.6872,0.54483,1
0.9061,0.87052,0.81568,0.84845,0.75432,0.75388,0.7041,0.46328,1
0.90839,0.85565,0.84927,0.82356,0.723,0.74709,0.76838,0.67504,1
0.89036,0.88914,0.83459,0.82908,0.73921,0.77086,0.77457,0.646,1
0.92537,0.85207,0.85062,0.85397,0.73914,0.77582,0.74121,0.65008,1
0.91666,0.85646,0.85473,0.84001,0.70216,0.78405,0.82548,0.66531,1
0.90618,0.8425,0.79737,0.83357,0.72989,0.67961,0.83266,0.63478,1
0.914,0.86676,0.82912,0.85052,0.75908,0.67665,0.75938,0.69893,1
0.92847,0.84832,0.83363,0.82858,0.71394,0.74854,0.7168,0.54171,1
0.74251,0.53518,0.1242,0.04582,0.048409,0.23722,0.058711,0,1
0.91855,0.86226,0.84686,0.8501,0.74531,0.73327,0.72076,0.64728,1
0.91267,0.86009,0.8015,0.85351,0.79574,0.77698,0.7456,0.57504,1
0.92545,0.85632,0.84041,0.83771,0.72693,0.78256,0.74244,0.65477,1
0.91762,0.88112,0.82989,0.843,0.72762,0.70781,0.76751,0.56144,1
0.91391,0.86336,0.84255,0.84225,0.76228,0.73018,0.7963,0.68752,1
0.9105,0.88763,0.8188,0.83555,0.75085,0.72994,0.73038,0.61474,1
0.91687,0.86763,0.8125,0.84443,0.75961,0.77794,0.78694,0.62902,1
0.91967,0.87312,0.81394,0.84543,0.76109,0.78249,0.80704,0.63231,1
0.91299,0.8459,0.81419,0.83724,0.7302,0.69786,0.70993,0.64961,1
0.8971,0.84279,0.79819,0.8527,0.72742,0.75376,0.74648,0.63713,1
0.91499,0.87146,0.8241,0.84748,0.76335,0.74771,0.77914,0.69954,1
0.91611,0.85543,0.809,0.85058,0.76484,0.74112,0.78337,0.61865,1
0.91177,0.86595,0.82032,0.84398,0.75484,0.73558,0.68553,0.64556,1
0.75246,0.50813,0.31884,0.48787,0.2191,0.15189,0.3579,0.11059,1
0.90374,0.80994,0.82297,0.84582,0.73615,0.71439,0.69774,0.66441,1
0.91724,0.83567,0.85045,0.83847,0.73418,0.73558,0.72519,0.67436,1
0.90046,0.86795,0.81359,0.83664,0.713,0.73597,0.68914,0.4423,1
0.92103,0.85623,0.83257,0.82928,0.71347,0.64422,0.62489,0.59355,1
0.92114,0.85202,0.84765,0.83326,0.71171,0.72698,0.67654,0.65787,1
0.92596,0.86435,0.83196,0.84692,0.74233,0.75392,0.68581,0.65848,1
0.91643,0.86772,0.75861,0.83826,0.7105,0.74004,0.69495,0.62933,1
0.91685,0.86446,0.82523,0.85278,0.76588,0.73024,0.70585,0.57527,1
0.91481,0.87592,0.84006,0.8173,0.68272,0.70465,0.69932,0.72254,1
0.91281,0.87781,0.7793,0.83556,0.72555,0.69829,0.76183,0.62559,1
0.92633,0.85395,0.83291,0.85725,0.72913,0.74922,0.67772,0.68037,1
0.9054,0.85883,0.81859,0.85146,0.70305,0.75518,0.72223,0.60985,1
0.92795,0.84968,0.82353,0.86321,0.71175,0.62175,0.74184,0.53764,1
0.92196,0.86715,0.82989,0.86019,0.77086,0.61844,0.75679,0.69954,1
0.93402,0.86132,0.81331,0.84682,0.76404,0.72386,0.74371,0.61103,1
0.938,0.85215,0.84026,0.86268,0.72721,0.69256,0.77914,0.64896,1
0.93687,0.87298,0.84193,0.86376,0.72446,0.7395,0.69147,0.65953,1
0.91584,0.87294,0.81276,0.86573,0.74484,0.71399,0.71267,0.63675,1
0.92518,0.86273,0.83124,0.85467,0.69512,0.75865,0.74426,0.68764,1
0.92142,0.85904,0.8221,0.8565,0.72146,0.72502,0.74129,0.65211,1
0.93087,0.85536,0.83162,0.86024,0.71047,0.71249,0.73383,0.67979,1
0.92609,0.8752,0.84193,0.83482,0.73345,0.73884,0.75061,0.69009,1
0.93152,0.87492,0.83532,0.86388,0.73405,0.74331,0.74911,0.71482,1
0.9144,0.84944,0.80042,0.85339,0.74686,0.7101,0.72189,0.64057,1
0.91299,0.8459,0.81419,0.83724,0.7302,0.69786,0.70993,0.64961,1
0.93202,0.86913,0.83637,0.86691,0.70263,0.72638,0.7559,0.62688,1
0.92931,0.88328,0.84248,0.86966,0.73942,0.70749,0.7128,0.62514,1
0.92071,0.85232,0.79371,0.87061,0.78785,0.67719,0.76848,0.67844,1
0.90946,0.86825,0.83771,0.85546,0.74344,0.66538,0.68433,0.61753,1
0.91439,0.85458,0.81383,0.85603,0.71275,0.75976,0.66292,0.66764,1
0.89303,0.80645,0.82505,0.85423,0.72384,0.68692,0.64295,0.64917,1
0.92004,0.82916,0.82986,0.86917,0.69598,0.71033,0.6807,0.65649,1
0.88721,0.84918,0.82766,0.86521,0.70083,0.67919,0.67572,0.47251,1
0.91872,0.87102,0.81723,0.85774,0.69069,0.64726,0.61078,0.5887,1
0.92938,0.84454,0.82588,0.84212,0.7143,0.71547,0.64248,0.59921,1
0.92894,0.86552,0.84152,0.86192,0.68936,0.63446,0.66856,0.70204,1
0.90074,0.85456,0.66858,0.84636,0.65595,0.74964,0.67783,0.60458,1
0.91946,0.86941,0.82764,0.85887,0.73948,0.6392,0.69078,0.56998,1
0.92074,0.85881,0.81505,0.83524,0.69574,0.74945,0.75842,0.61698,1
0.902,0.84619,0.71807,0.83606,0.71652,0.77733,0.76928,0.60854,1
0.9264,0.85088,0.80346,0.86314,0.73429,0.78124,0.69917,0.63276,1
0.91766,0.85236,0.81402,0.85287,0.76264,0.77213,0.74949,0.67454,1
0.92722,0.83198,0.85116,0.86269,0.77173,0.71755,0.73598,0.64022,1
0.93142,0.84061,0.82401,0.8566,0.75024,0.70753,0.70497,0.71905,1
0.93656,0.83539,0.78342,0.83004,0.68375,0.74869,0.74293,0.49196,1
0.93371,0.85932,0.854,0.8703,0.72895,0.74371,0.76119,0.65644,1
0.93678,0.86427,0.82564,0.86705,0.74312,0.74779,0.74369,0.6304,1
0.93194,0.86973,0.83152,0.86804,0.77135,0.75084,0.77372,0.53351,1
0.9338,0.85066,0.82703,0.85585,0.77267,0.7637,0.76589,0.6675,1
0.91812,0.84012,0.77063,0.87093,0.78253,0.7699,0.76993,0.54857,1
0.93253,0.85506,0.81628,0.85707,0.79815,0.71776,0.7449,0.67314,1
0.92986,0.83344,0.83338,0.84365,0.73949,0.75953,0.71239,0.54173,1
0.936,0.87361,0.84204,0.85589,0.7423,0.78644,0.67434,0.59288,1
0.90575,0.84169,0.77721,0.86036,0.747,0.76586,0.76321,0.60525,1
0.93436,0.87632,0.83507,0.86828,0.72123,0.71067,0.73915,0.6484,1
0.93202,0.86913,0.83637,0.86691,0.70263,0.72638,0.7559,0.62688,1
0.93003,0.8556,0.80565,0.8614,0.67448,0.75337,0.81003,0.63257,1
0.93219,0.87175,0.77393,0.87109,0.74915,0.75488,0.76037,0.59197,1
0.91893,0.87563,0.83711,0.87035,0.73904,0.77748,0.69724,0.65646,1
0.92955,0.81499,0.76873,0.85959,0.73098,0.72111,0.67639,0.65729,1
0.92954,0.73559,0.7893,0.86085,0.74987,0.69988,0.68913,0.68986,1
0.93476,0.84273,0.8032,0.86946,0.72889,0.78824,0.74174,0.61919,1
0.91269,0.85394,0.826,0.87288,0.76816,0.70935,0.72546,0.45923,1
0.92511,0.86658,0.8026,0.86384,0.72163,0.7317,0.67239,0.63067,1
0.93568,0.83545,0.78836,0.84322,0.70557,0.68609,0.69655,0.60016,1
0.92962,0.85983,0.82453,0.8589,0.75615,0.74197,0.73521,0.68091,1
0.87352,0.83833,0.54752,0.84704,0.68283,0.73061,0.69563,0.59105,1
0.9114,0.8607,0.80691,0.86666,0.75979,0.72305,0.71982,0.60031,1
0.92376,0.87082,0.84843,0.81798,0.71376,0.75087,0.76827,0.64884,1
0.91301,0.88974,0.80681,0.84159,0.73843,0.72961,0.77367,0.60411,1
0.93533,0.86788,0.82796,0.84885,0.69421,0.76955,0.76982,0.57774,1
0.92202,0.86434,0.8325,0.83904,0.68162,0.78654,0.77625,0.66252,1
0.9148,0.86194,0.80801,0.8488,0.71764,0.71409,0.79608,0.62512,1
0.93201,0.88898,0.83551,0.85785,0.74974,0.72152,0.7734,0.65958,1
0.93459,0.87166,0.80915,0.83278,0.75932,0.75653,0.74679,0.50241,1
0.93731,0.85768,0.81689,0.85293,0.77485,0.73521,0.75948,0.66253,1
0.93763,0.87869,0.83442,0.8536,0.74905,0.68847,0.77019,0.59737,1
0.92892,0.86796,0.80581,0.84147,0.75995,0.78859,0.80576,0.56318,1
0.92777,0.88589,0.81628,0.82977,0.70672,0.72974,0.76453,0.6284,1
0.9251,0.88344,0.82203,0.85428,0.75459,0.75208,0.74653,0.5677,1
0.64473,0.45946,0.42025,0.49721,0.2032,0.34951,0.21609,0.075447,1
0.92109,0.89364,0.82578,0.82765,0.72428,0.75466,0.76646,0.59019,1
0.93669,0.89064,0.82202,0.85732,0.74852,0.7461,0.76468,0.64495,1
0.92028,0.87545,0.82238,0.8399,0.76189,0.74206,0.78523,0.70006,1
0.92722,0.8781,0.83852,0.85869,0.75169,0.69069,0.7289,0.64883,1
0.92719,0.86137,0.80173,0.85239,0.67099,0.75762,0.78017,0.63886,1
0.93003,0.8556,0.80565,0.8614,0.67448,0.75337,0.81003,0.63257,1
0.92767,0.88577,0.78874,0.85576,0.79026,0.75296,0.77834,0.57532,1
0.91993,0.87056,0.83799,0.84576,0.74615,0.73088,0.7294,0.6694,1
0.91455,0.86024,0.8313,0.83847,0.74489,0.73119,0.67875,0.66773,1
0.91429,0.81552,0.83833,0.84974,0.73326,0.7382,0.7054,0.70246,1
0.92172,0.842,0.8186,0.85001,0.70694,0.75969,0.7834,0.63309,1
0.90075,0.86818,0.81423,0.85178,0.72399,0.74983,0.73107,0.55194,1
0.91928,0.87335,0.82741,0.8327,0.67924,0.70328,0.67709,0.56888,1
0.93562,0.85983,0.8309,0.8289,0.70862,0.74976,0.69684,0.61583,1
0.92885,0.86471,0.82996,0.85457,0.72669,0.7364,0.72397,0.69315,1
0.8979,0.86576,0.72792,0.83708,0.69326,0.71214,0.70697,0.64728,1
0.91935,0.86442,0.83763,0.85477,0.74095,0.72185,0.74182,0.66743,1
0.91253,0.85593,0.80562,0.83315,0.71737,0.76064,0.78783,0.6468,1
0.88218,0.87294,0.80966,0.83782,0.7427,0.73725,0.79541,0.57509,1
0.92858,0.85461,0.82727,0.85011,0.71808,0.78004,0.76024,0.67685,1
0.91745,0.8455,0.8223,0.84926,0.73025,0.7503,0.76262,0.61882,1
0.91498,0.84486,0.75466,0.85061,0.72912,0.75682,0.77114,0.55024,1
0.92846,0.85697,0.78042,0.85357,0.80609,0.77655,0.80998,0.6323,1
0.92565,0.85706,0.78265,0.83602,0.76779,0.75393,0.77275,0.60984,1
0.93259,0.84255,0.73036,0.85699,0.81381,0.74156,0.76526,0.60703,1
0.92701,0.8634,0.80645,0.84986,0.79061,0.73896,0.74707,0.61293,1
0.91745,0.85585,0.75428,0.85695,0.78981,0.75958,0.75216,0.68216,1
0.9236,0.8657,0.80957,0.84405,0.71913,0.7501,0.77457,0.67087,1
0.91488,0.85621,0.7926,0.85162,0.74231,0.73945,0.74262,0.73381,1
0.91951,0.8523,0.7931,0.84786,0.77597,0.71996,0.7682,0.59634,1
0.9192,0.87457,0.78405,0.83882,0.77776,0.7709,0.74742,0.62279,1
0.91651,0.86548,0.75516,0.85284,0.73319,0.76665,0.75371,0.63182,1
0.91454,0.85262,0.80675,0.85055,0.78631,0.76631,0.7858,0.59393,1
0.92206,0.8578,0.77466,0.85126,0.79796,0.69086,0.76968,0.66193,1
0.93346,0.85661,0.73661,0.85539,0.76006,0.76275,0.72735,0.57268,1
0.93345,0.87948,0.7727,0.85217,0.79455,0.77851,0.78488,0.56714,1
0.92767,0.88577,0.78874,0.85576,0.79026,0.75296,0.77834,0.57532,1
0.90577,0.85772,0.80261,0.85641,0.76007,0.763,0.74829,0.56962,1
0.92111,0.8107,0.80656,0.84296,0.76406,0.72343,0.7504,0.5576,1
0.92368,0.80489,0.80628,0.85453,0.77459,0.76134,0.72004,0.60594,1
0.92297,0.82246,0.80396,0.8591,0.75442,0.77718,0.80517,0.54742,1
0.91137,0.84846,0.79344,0.86087,0.76057,0.74522,0.74725,0.41897,1
0.91875,0.85836,0.797,0.8349,0.73824,0.70312,0.64276,0.51633,1
0.92409,0.82511,0.81786,0.84122,0.73291,0.75239,0.74236,0.5326,1
0.92603,0.84625,0.79787,0.85039,0.72659,0.75272,0.74106,0.59034,1
0.90792,0.86054,0.77792,0.84782,0.70765,0.71719,0.7453,0.49501,1
0.93111,0.85177,0.80118,0.85848,0.79394,0.73953,0.75693,0.47854,1
0.89603,0.86,0.84593,0.82093,0.74459,0.79851,0.75467,0.67588,1
0.88115,0.87494,0.78141,0.83413,0.76121,0.81029,0.71445,0.57379,1
0.90695,0.85044,0.83955,0.85641,0.74734,0.7881,0.71509,0.5994,1
0.89576,0.85197,0.82665,0.83943,0.74413,0.78405,0.73977,0.6497,1
0.90728,0.85304,0.84584,0.8418,0.73815,0.78051,0.66996,0.65239,1
0.88579,0.86864,0.8349,0.85432,0.78158,0.78771,0.68421,0.71411,1
0.91208,0.8375,0.78004,0.81389,0.68133,0.74058,0.72541,0.517,1
0.90865,0.86336,0.82817,0.84962,0.74011,0.78063,0.75467,0.61024,1
0.90731,0.85693,0.83289,0.85184,0.76684,0.71919,0.65951,0.61561,1
0.90615,0.85816,0.81098,0.85427,0.7469,0.73318,0.69208,0.56517,1
0.91573,0.85936,0.83404,0.8373,0.75184,0.77744,0.7308,0.59765,1
0.90293,0.86267,0.79638,0.84798,0.73139,0.80546,0.7116,0.57723,1
0.90161,0.85705,0.81193,0.84931,0.73848,0.78959,0.68424,0.64782,1
0.89357,0.87404,0.85954,0.8269,0.74053,0.78759,0.6115,0.6342,1
0.91009,0.87069,0.84744,0.84243,0.7488,0.78215,0.68772,0.62088,1
0.91382,0.87099,0.80598,0.852,0.73061,0.76161,0.66183,0.68223,1
0.90982,0.87981,0.84174,0.84919,0.73223,0.68179,0.65771,0.66062,1
0.90824,0.87136,0.82283,0.85192,0.72689,0.78827,0.70712,0.66513,1
0.91345,0.86072,0.83388,0.85208,0.7162,0.72905,0.67576,0.69706,1
0.90984,0.86214,0.80444,0.86279,0.7424,0.76961,0.74327,0.64462,1
0.90577,0.85772,0.80261,0.85641,0.76007,0.763,0.74829,0.56962,1
0.92208,0.82584,0.81368,0.87416,0.77989,0.70563,0.77298,0.75066,1
0.91898,0.79583,0.83274,0.85752,0.72715,0.73461,0.74091,0.71309,1
0.91519,0.86279,0.84454,0.86888,0.77003,0.80509,0.79204,0.70192,1
0.90268,0.87386,0.85937,0.87457,0.74773,0.79255,0.78954,0.46432,1
0.92269,0.8761,0.84701,0.85469,0.77654,0.80198,0.75508,0.61165,1
0.92759,0.86073,0.8512,0.84527,0.78258,0.77216,0.75582,0.60504,1
0.92126,0.8715,0.84701,0.86182,0.79089,0.78997,0.79183,0.71919,1
0.90428,0.83396,0.63791,0.86546,0.75254,0.73991,0.80791,0.70308,1
0.92824,0.87023,0.8519,0.87001,0.78949,0.80371,0.74047,0.68948,1
0.89584,0.82376,0.83403,0.82121,0.6933,0.7384,0.72646,0.66588,1
0.85858,0.85189,0.84726,0.8181,0.74633,0.70075,0.74374,0.5975,1
0.91314,0.81249,0.84081,0.84364,0.71883,0.75764,0.72748,0.64084,1
0.90031,0.80406,0.82547,0.81993,0.68399,0.78341,0.73693,0.59179,1
0.89866,0.83773,0.77954,0.83759,0.73583,0.6896,0.69432,0.65672,1
0.908,0.85253,0.82616,0.82633,0.74933,0.60244,0.69528,0.68078,1
0.92169,0.82571,0.80013,0.81151,0.72963,0.73934,0.71862,0.52156,1
0.9126,0.81534,0.76191,0.84503,0.72634,0.7101,0.74152,0.63062,1
0.91143,0.8462,0.82988,0.82872,0.75882,0.7308,0.63777,0.63803,1
0.90931,0.82013,0.76232,0.82569,0.72318,0.72701,0.69343,0.52492,1
0.9148,0.84096,0.81001,0.82106,0.7269,0.69357,0.70657,0.65607,1
0.89537,0.84169,0.806,0.84037,0.72755,0.7268,0.70307,0.5433,1
0.91286,0.85842,0.81909,0.83875,0.72429,0.72276,0.63414,0.672,1
0.91219,0.85388,0.80007,0.8047,0.71276,0.72664,0.61759,0.64085,1
0.89926,0.84471,0.78422,0.8238,0.72164,0.73074,0.68099,0.60884,1
0.91461,0.83996,0.81918,0.8345,0.75435,0.6937,0.65878,0.63307,1
0.90437,0.85707,0.81627,0.84154,0.71591,0.7456,0.64628,0.68807,1
0.91865,0.82836,0.75238,0.84049,0.72026,0.72485,0.6768,0.65514,1
0.90249,0.86027,0.82805,0.8249,0.7351,0.74459,0.68682,0.67248,1
0.91542,0.81175,0.81501,0.84227,0.75598,0.74782,0.75011,0.59634,1
0.91312,0.84187,0.81422,0.86123,0.78011,0.70393,0.7806,0.77781,1
0.92208,0.82584,0.81368,0.87416,0.77989,0.70563,0.77298,0.75066,1
0.92925,0.86064,0.86603,0.85826,0.73285,0.77826,0.76126,0.72367,1
0.92241,0.84031,0.82559,0.86576,0.75431,0.73609,0.7655,0.67142,1
0.90841,0.84422,0.82148,0.86993,0.75922,0.72596,0.77519,0.51184,1
0.91021,0.85339,0.83395,0.84227,0.78148,0.70347,0.73631,0.5711,1
0.93039,0.8733,0.8647,0.86149,0.77883,0.74105,0.71485,0.65649,1
0.92078,0.84791,0.82605,0.86313,0.76208,0.7148,0.79975,0.73502,1
0.8886,0.85428,0.81839,0.86182,0.74507,0.76002,0.79245,0.67118,1
0.92315,0.8422,0.84518,0.86264,0.76008,0.68852,0.75188,0.7289,1
0.89731,0.80529,0.8182,0.8291,0.68056,0.76959,0.72467,0.71929,1
0.86591,0.82762,0.81622,0.81474,0.79186,0.73807,0.69786,0.60074,1
0.90005,0.77596,0.82876,0.84039,0.76555,0.77875,0.71913,0.60742,1
0.89939,0.78855,0.8282,0.82543,0.74652,0.76256,0.69347,0.72225,1
0.88634,0.80742,0.7885,0.8349,0.75196,0.72395,0.72705,0.6842,1
0.91499,0.81167,0.80952,0.83025,0.76732,0.73904,0.68427,0.73595,1
0.91376,0.79021,0.78469,0.8182,0.71772,0.73904,0.68138,0.51201,1
0.90865,0.79727,0.77903,0.8252,0.74665,0.69326,0.69501,0.65538,1
0.90626,0.81212,0.80639,0.82184,0.75906,0.69309,0.67885,0.64217,1
0.90258,0.77788,0.75536,0.83325,0.75581,0.73139,0.66853,0.56403,1
0.90935,0.80209,0.80631,0.82493,0.73216,0.72303,0.65816,0.68518,1
0.90388,0.81616,0.79661,0.84246,0.7501,0.73849,0.64944,0.58606,1
0.90575,0.81127,0.80487,0.84027,0.76024,0.71914,0.66729,0.64904,1
0.89771,0.81936,0.8099,0.82666,0.73849,0.7513,0.56092,0.71899,1
0.90898,0.81987,0.78502,0.82727,0.75157,0.72781,0.70298,0.62169,1
0.91014,0.80699,0.81356,0.83588,0.73348,0.74754,0.65252,0.64975,1
0.89638,0.807,0.81101,0.83303,0.72586,0.71561,0.65135,0.68028,1
0.92318,0.78222,0.77906,0.83923,0.73671,0.72646,0.66627,0.67822,1
0.91275,0.80084,0.82119,0.83262,0.72437,0.76121,0.67668,0.71881,1
0.91976,0.79404,0.81742,0.84772,0.74828,0.78421,0.69645,0.63038,1
0.92246,0.82226,0.82303,0.84942,0.729,0.74263,0.75647,0.6865,1
0.93318,0.8517,0.85926,0.8484,0.73748,0.77689,0.74538,0.70318,1
0.92925,0.86064,0.86603,0.85826,0.73285,0.77826,0.76126,0.72367,1
0.93338,0.82754,0.82329,0.85858,0.79941,0.7609,0.73411,0.62779,1
0.9204,0.81995,0.82435,0.85407,0.79084,0.76739,0.76617,0.56276,1
0.91914,0.81222,0.84293,0.82502,0.75645,0.71494,0.69493,0.63401,1
0.92884,0.85295,0.84661,0.83472,0.72344,0.76336,0.70815,0.65536,1
0.93073,0.81939,0.83372,0.86271,0.75064,0.74864,0.73915,0.71261,1
0.88005,0.83182,0.79215,0.85155,0.70114,0.72924,0.76289,0.66059,1
0.91932,0.83182,0.84649,0.86221,0.76466,0.76484,0.72826,0.67105,1
0.89997,0.84349,0.84815,0.82412,0.68018,0.81178,0.79901,0.65217,1
0.8868,0.84524,0.81865,0.82786,0.77641,0.77686,0.73994,0.57397,1
0.91365,0.82537,0.85354,0.85457,0.74935,0.76108,0.74285,0.65003,1
0.91324,0.82322,0.85369,0.84328,0.72079,0.77745,0.75474,0.6361,1
0.90605,0.83985,0.82452,0.85127,0.74264,0.76449,0.72753,0.63569,1
0.91979,0.83897,0.83025,0.84997,0.76446,0.76521,0.72977,0.69108,1
0.92572,0.81824,0.82133,0.81334,0.68533,0.75703,0.75607,0.55296,1
0.92361,0.84713,0.80727,0.84669,0.73549,0.79642,0.7522,0.61732,1
0.91859,0.82927,0.85194,0.84043,0.77642,0.7522,0.70146,0.61961,1
0.91566,0.83517,0.81142,0.84457,0.74506,0.72685,0.75355,0.58182,1
0.92341,0.83778,0.84297,0.8303,0.74156,0.76707,0.75291,0.67753,1
0.9073,0.84365,0.82267,0.8525,0.74963,0.79243,0.74976,0.60044,1
0.92167,0.83895,0.8429,0.85458,0.75982,0.75726,0.7388,0.68905,1
0.91665,0.85658,0.82885,0.82415,0.74456,0.77751,0.67515,0.5952,1
0.92484,0.8404,0.82602,0.84888,0.7161,0.73649,0.72555,0.56925,1
0.9187,0.84679,0.83904,0.84071,0.69758,0.75285,0.72179,0.67668,1
0.9126,0.85052,0.82137,0.85431,0.71395,0.71175,0.64997,0.66885,1
0.92613,0.8418,0.79586,0.84466,0.70386,0.79746,0.77047,0.63519,1
0.91449,0.84272,0.81357,0.85546,0.70982,0.77775,0.77213,0.64512,1
0.92471,0.83481,0.81991,0.8602,0.73005,0.76664,0.76773,0.60229,1
0.91375,0.87393,0.85102,0.86129,0.77188,0.81685,0.78729,0.71448,1
0.92454,0.84954,0.83477,0.86644,0.77327,0.75487,0.7447,0.6836,1
0.92751,0.81051,0.84268,0.85397,0.78342,0.7493,0.73642,0.65937,1
0.93338,0.82754,0.82329,0.85858,0.79941,0.7609,0.73411,0.62779,1
0.91674,0.86004,0.84648,0.87856,0.8456,0.78253,0.78662,0.50782,1
0.91473,0.86402,0.85575,0.8548,0.80656,0.76849,0.73155,0.61297,1
0.92734,0.85638,0.86779,0.85697,0.78511,0.75361,0.75931,0.6924,1
0.93199,0.86465,0.86276,0.87579,0.7623,0.7596,0.79535,0.72409,1
0.90929,0.82171,0.70565,0.86037,0.72067,0.72621,0.77999,0.62451,1
0.92635,0.86169,0.8475,0.87488,0.76102,0.76362,0.77013,0.69154,1
0.87982,0.85068,0.83049,0.81907,0.72434,0.77417,0.74785,0.43726,1
0.8563,0.87265,0.75267,0.83373,0.79325,0.75952,0.69257,0.37485,1
0.89212,0.84401,0.82223,0.85244,0.76335,0.77075,0.71154,0.388,1
0.89222,0.86394,0.82661,0.84256,0.72255,0.76996,0.69502,0.40273,1
0.88152,0.85578,0.83029,0.86093,0.76186,0.76412,0.67502,0.47033,1
0.89571,0.86249,0.82699,0.84546,0.7921,0.74268,0.67758,0.47435,1
0.90149,0.84292,0.78977,0.82221,0.70403,0.74505,0.71028,0.31772,1
0.88264,0.85586,0.81516,0.85273,0.75117,0.75948,0.71219,0.37574,1
0.89574,0.84697,0.82375,0.85763,0.78343,0.71456,0.65601,0.40583,1
0.89506,0.85272,0.80282,0.84944,0.77115,0.73558,0.71907,0.37752,1
0.90052,0.85431,0.826,0.842,0.77369,0.74103,0.68172,0.45201,1
0.89354,0.86982,0.79123,0.85299,0.75494,0.7384,0.65866,0.3628,1
0.89892,0.85653,0.81566,0.86123,0.7643,0.73135,0.66973,0.46383,1
0.89864,0.86559,0.82752,0.81514,0.73099,0.76961,0.61506,0.39176,1
0.89707,0.86585,0.81868,0.84634,0.7465,0.74894,0.66916,0.3867,1
0.88625,0.86916,0.79156,0.83835,0.72929,0.73937,0.64622,0.45159,1
0.87925,0.85188,0.81963,0.85339,0.72142,0.69408,0.66736,0.48349,1
0.90167,0.85543,0.80226,0.85922,0.74863,0.73014,0.69631,0.45533,1
0.89658,0.86068,0.82321,0.84803,0.73266,0.75474,0.69979,0.51276,1
0.90277,0.85069,0.80027,0.86449,0.74242,0.74353,0.70568,0.38984,1
0.89767,0.87495,0.85581,0.87539,0.79586,0.78751,0.78105,0.54182,1
0.91088,0.83619,0.81723,0.87646,0.76512,0.71827,0.73802,0.53826,1
0.91103,0.81688,0.83247,0.86733,0.78126,0.76212,0.77024,0.47517,1
0.91297,0.86073,0.83965,0.88237,0.83598,0.79176,0.78714,0.50442,1
0.91674,0.86004,0.84648,0.87856,0.8456,0.78253,0.78662,0.50782,1
0.90393,0.87001,0.83709,0.86198,0.80135,0.77797,0.71759,0.34194,1
0.91577,0.86451,0.84792,0.86447,0.78278,0.77603,0.71724,0.47371,1
0.90592,0.86182,0.83542,0.87667,0.76711,0.79684,0.77045,0.52379,1
0.88602,0.83331,0.72007,0.87797,0.75711,0.73784,0.79378,0.60153,1
0.9059,0.86462,0.84316,0.86814,0.78539,0.78192,0.72762,0.60105,1
0.90254,0.86563,0.821,0.80142,0.71948,0.72742,0.63983,0.63824,1
0.89629,0.86756,0.81244,0.83067,0.78543,0.73374,0.64413,0.6679,1
0.91932,0.85656,0.81684,0.84052,0.72136,0.72762,0.66813,0.58932,1
0.91266,0.84767,0.82487,0.83034,0.71967,0.71933,0.64404,0.55971,1
0.89908,0.84605,0.79747,0.83915,0.74258,0.72962,0.61389,0.5767,1
0.92065,0.86317,0.80561,0.83341,0.76137,0.74206,0.61274,0.64498,1
0.9229,0.85774,0.78999,0.80062,0.71086,0.7026,0.59824,0.49857,1
0.92162,0.86055,0.79463,0.83312,0.7245,0.74106,0.67711,0.6269,1
0.92074,0.86691,0.82198,0.85149,0.74963,0.66802,0.60404,0.58892,1
0.91121,0.85854,0.78984,0.83102,0.74129,0.68036,0.64967,0.50564,1
0.92961,0.86617,0.80977,0.81467,0.73554,0.72686,0.64171,0.62576,1
0.91351,0.861,0.79751,0.83776,0.75586,0.76124,0.62773,0.49652,1
0.92064,0.86345,0.81523,0.83381,0.76372,0.72117,0.58853,0.59624,1
0.90522,0.86979,0.81299,0.81072,0.72322,0.74082,0.58942,0.54608,1
0.91417,0.87316,0.81058,0.83819,0.73615,0.69288,0.61758,0.59491,1
0.92211,0.8683,0.81802,0.82613,0.71316,0.68588,0.59149,0.57971,1
0.91186,0.86914,0.79194,0.84674,0.69444,0.64579,0.58787,0.54583,1
0.91843,0.86916,0.77965,0.85756,0.69207,0.7451,0.68421,0.60586,1
0.91991,0.87252,0.79753,0.84205,0.69898,0.6977,0.6445,0.5791,1
0.91107,0.8703,0.80345,0.84643,0.72868,0.72314,0.65572,0.55861,1
0.92579,0.88379,0.83461,0.85209,0.77969,0.79509,0.73968,0.61762,1
0.91488,0.85699,0.82574,0.85103,0.78238,0.69344,0.72737,0.55737,1
0.91865,0.80855,0.83498,0.83484,0.75345,0.67742,0.70564,0.61154,1
0.91421,0.86062,0.84716,0.86057,0.7796,0.76717,0.71635,0.57655,1
0.90759,0.8769,0.83118,0.8629,0.78536,0.76579,0.7017,0.34754,1
0.90393,0.87001,0.83709,0.86198,0.80135,0.77797,0.71759,0.34194,1
0.9344,0.86005,0.849,0.83353,0.76994,0.72248,0.69836,0.58704,1
0.93399,0.87414,0.85075,0.85073,0.77823,0.7401,0.70181,0.60976,1
0.90668,0.84276,0.70229,0.8498,0.78717,0.70801,0.74809,0.52259,1
0.92745,0.87305,0.83015,0.85087,0.78194,0.75867,0.72304,0.53348,1
0.90868,0.82979,0.85377,0.79428,0.72116,0.75866,0.71642,0.59411,1
0.90246,0.86034,0.83465,0.82095,0.73589,0.75186,0.71495,0.54781,1
0.92325,0.82322,0.84691,0.84394,0.70835,0.76307,0.6796,0.57572,1
0.91798,0.8391,0.84909,0.82567,0.70849,0.76322,0.70155,0.66645,1
0.91569,0.84405,0.82296,0.83852,0.73654,0.76559,0.68029,0.68057,1
0.92076,0.84693,0.84047,0.8334,0.73117,0.73694,0.71554,0.68851,1
0.93128,0.82431,0.81979,0.8133,0.71476,0.74913,0.7119,0.42125,1
0.92957,0.83771,0.81546,0.83684,0.6966,0.74397,0.66941,0.62246,1
0.93275,0.84792,0.84592,0.83311,0.73535,0.72673,0.65936,0.58611,1
0.92581,0.82992,0.80177,0.83365,0.71437,0.72844,0.70042,0.52684,1
0.93579,0.84068,0.84066,0.80983,0.71919,0.74835,0.70598,0.69429,1
0.91402,0.85563,0.81843,0.8312,0.69846,0.76128,0.69372,0.52073,1
0.93197,0.85144,0.85137,0.82806,0.72139,0.74885,0.67503,0.67414,1
0.92436,0.86909,0.82367,0.79479,0.72381,0.76784,0.59392,0.55709,1
0.92666,0.85443,0.8187,0.81684,0.73099,0.77659,0.68194,0.52364,1
0.92412,0.85765,0.84715,0.83937,0.70794,0.7304,0.66412,0.67212,1
0.92243,0.85464,0.81925,0.83028,0.72334,0.70983,0.64289,0.58803,1
0.93259,0.83459,0.79684,0.83375,0.66151,0.73549,0.68781,0.65037,1
0.93125,0.8554,0.8288,0.83647,0.71063,0.75327,0.69526,0.67218,1
0.92341,0.82759,0.81352,0.84243,0.71549,0.7611,0.71576,0.54848,1
0.92728,0.85743,0.85164,0.84403,0.78824,0.77145,0.74345,0.64034,1
0.93481,0.86479,0.8779,0.86764,0.80094,0.74932,0.71534,0.67101,1
0.92781,0.8583,0.85906,0.84619,0.7373,0.75199,0.70325,0.67092,1
0.93193,0.85824,0.87209,0.87247,0.78982,0.77018,0.75057,0.68944,1
0.9249,0.86353,0.85427,0.86591,0.76825,0.77293,0.73094,0.48384,1
0.93265,0.86312,0.86405,0.83655,0.78591,0.71081,0.68062,0.57467,1
0.9344,0.86005,0.849,0.83353,0.76994,0.72248,0.69836,0.58704,1
0.93819,0.86846,0.85247,0.86359,0.78457,0.79118,0.73177,0.67178,1
0.91833,0.86756,0.78499,0.85697,0.79626,0.70956,0.71732,0.63806,1
0.93291,0.87105,0.86285,0.85435,0.76238,0.77844,0.72496,0.61491,1
0.90563,0.8605,0.84695,0.7941,0.7222,0.74512,0.7457,0.76596,1
0.89042,0.86819,0.79574,0.82364,0.76398,0.78213,0.72321,0.55423,1
0.92435,0.86207,0.83386,0.8442,0.71113,0.75467,0.72048,0.66384,1
0.91474,0.86263,0.8271,0.82599,0.75171,0.73645,0.70601,0.68502,1
0.92333,0.8517,0.84067,0.85238,0.78379,0.78716,0.70126,0.60319,1
0.91627,0.85524,0.82854,0.85039,0.78131,0.74268,0.72657,0.6954,1
0.92644,0.85607,0.81271,0.82175,0.71767,0.73837,0.70606,0.54697,1
0.91148,0.8633,0.84077,0.84564,0.74391,0.77428,0.73126,0.62847,1
0.92688,0.86225,0.82702,0.847,0.76597,0.69521,0.64098,0.64148,1
0.90678,0.86128,0.81521,0.84628,0.74121,0.69986,0.70977,0.57998,1
0.92856,0.86301,0.83594,0.83468,0.76161,0.74029,0.72339,0.72773,1
0.92763,0.87687,0.8178,0.84267,0.77029,0.75495,0.69437,0.62008,1
0.92008,0.86828,0.83507,0.84073,0.76187,0.76056,0.6824,0.70582,1
0.92063,0.87427,0.83892,0.82197,0.75216,0.74851,0.60702,0.66294,1
0.91472,0.87299,0.82564,0.84115,0.7512,0.75047,0.69769,0.64457,1
0.92925,0.8678,0.8154,0.84749,0.75287,0.74105,0.67077,0.6413,1
0.9211,0.86925,0.82932,0.84622,0.73693,0.63752,0.62495,0.73002,1
0.92059,0.8644,0.8143,0.85165,0.7355,0.74541,0.67659,0.68328,1
0.91373,0.86029,0.82662,0.8457,0.69522,0.70014,0.7104,0.66179,1
0.92819,0.86074,0.79321,0.85602,0.73188,0.75609,0.74633,0.63942,1
0.92436,0.86415,0.85379,0.85948,0.80362,0.79169,0.80089,0.71215,1
0.91937,0.84822,0.83347,0.87295,0.7694,0.67286,0.77754,0.72765,1
0.92445,0.81082,0.8369,0.86369,0.74568,0.72509,0.7533,0.70287,1
0.92449,0.85685,0.85513,0.87451,0.75692,0.76789,0.77973,0.70586,1
0.90111,0.86685,0.83924,0.87179,0.76956,0.77477,0.7613,0.51344,1
0.93122,0.88108,0.85646,0.85488,0.78796,0.73237,0.70192,0.62795,1
0.93679,0.86942,0.84657,0.85581,0.78137,0.77953,0.71798,0.627,1
0.93819,0.86846,0.85247,0.86359,0.78457,0.79118,0.73177,0.67178,1
0.92649,0.84673,0.69309,0.86081,0.79376,0.69427,0.76548,0.66412,1
0.93642,0.88124,0.84434,0.86957,0.76946,0.78961,0.79135,0.6874,1
0.85846,0.82946,0.72803,0.81749,0.73046,0.73378,0.73316,0.63877,1
0.88936,0.8813,0.8302,0.83254,0.70544,0.70175,0.70353,0.55035,1
0.89819,0.83433,0.76444,0.84971,0.70099,0.73057,0.71785,0.58829,1
0.90183,0.83973,0.75524,0.82656,0.69248,0.75487,0.72736,0.59773,1
0.88659,0.81305,0.59885,0.85513,0.73606,0.60704,0.70692,0.6362,1
0.84788,0.85926,0.71334,0.84843,0.75095,0.62359,0.70111,0.6463,1
0.89285,0.85062,0.73271,0.8179,0.65663,0.73563,0.69024,0.4849,1
0.85739,0.82318,0.56279,0.8543,0.70073,0.70767,0.74901,0.54887,1
0.89866,0.86535,0.74628,0.84127,0.69239,0.73527,0.63923,0.59358,1
0.86734,0.80303,0.57973,0.83647,0.69653,0.73437,0.71765,0.49097,1
0.89528,0.85714,0.71845,0.82076,0.68488,0.73549,0.68483,0.57238,1
0.8784,0.87009,0.72583,0.83395,0.69378,0.71038,0.69756,0.54335,1
0.88538,0.85478,0.72496,0.84176,0.69362,0.69789,0.64876,0.58826,1
0.90029,0.87628,0.62899,0.81072,0.6962,0.71447,0.65475,0.56228,1
0.84581,0.85742,0.64899,0.84661,0.68451,0.69052,0.6811,0.54278,1
0.91078,0.8629,0.76159,0.85301,0.69733,0.73092,0.69487,0.64397,1
0.88606,0.86272,0.66434,0.83354,0.6607,0.70977,0.64812,0.61967,1
0.85767,0.81901,0.56404,0.8437,0.64013,0.73845,0.66583,0.61586,1
0.89217,0.86948,0.70867,0.84794,0.67125,0.71548,0.71534,0.63646,1
0.90231,0.85912,0.77232,0.85966,0.68392,0.70116,0.73726,0.55632,1
0.90086,0.84456,0.64328,0.8642,0.76972,0.70442,0.81176,0.66925,1
0.89858,0.84802,0.82994,0.87543,0.75826,0.75231,0.78584,0.65949,1
0.87208,0.84602,0.80144,0.85797,0.69808,0.69504,0.78208,0.67014,1
0.90566,0.82352,0.69057,0.87243,0.73899,0.73728,0.78067,0.61542,1
0.89057,0.83676,0.6936,0.88253,0.73885,0.69483,0.76607,0.59154,1
0.914,0.84533,0.71662,0.85251,0.78738,0.68581,0.74226,0.51315,1
0.91094,0.86364,0.80808,0.86399,0.79919,0.67869,0.73075,0.60567,1
0.92713,0.85515,0.70983,0.87007,0.79264,0.71943,0.75154,0.66752,1
0.92649,0.84673,0.69309,0.86081,0.79376,0.69427,0.76548,0.66412,1
0.91559,0.86621,0.74638,0.8638,0.72326,0.71579,0.76556,0.70412,1
0.89081,0.84127,0.82615,0.82527,0.75225,0.75104,0.71397,0.61033,1
0.88263,0.86751,0.78584,0.83124,0.75532,0.76598,0.77057,0.45287,1
0.91613,0.83915,0.8302,0.84916,0.75288,0.75968,0.74968,0.55737,1
0.89838,0.85067,0.83077,0.83666,0.7485,0.76071,0.7592,0.56691,1
0.9184,0.83413,0.81432,0.86494,0.76506,0.75089,0.72759,0.60093,1
0.89865,0.85905,0.81372,0.84924,0.7714,0.75915,0.75071,0.62604,1
0.92176,0.83684,0.77883,0.83644,0.73435,0.71243,0.7246,0.42944,1
0.87866,0.84102,0.80229,0.85435,0.75101,0.77263,0.77415,0.53337,1
0.90722,0.84614,0.83279,0.85404,0.75546,0.66862,0.63584,0.57222,1
0.90371,0.83561,0.78472,0.85206,0.73658,0.72541,0.72512,0.47084,1
0.92232,0.85505,0.81003,0.83735,0.74047,0.74316,0.72857,0.63684,1
0.91523,0.87357,0.79013,0.85691,0.76181,0.77698,0.7669,0.46361,1
0.88803,0.86884,0.81539,0.85535,0.77713,0.72893,0.72459,0.62393,1
0.91048,0.86215,0.8153,0.83272,0.76098,0.76193,0.67339,0.55262,1
0.90367,0.86423,0.79929,0.84819,0.75823,0.7509,0.72134,0.46915,1
0.91357,0.86533,0.80979,0.84755,0.75483,0.7475,0.70958,0.59012,1
0.9091,0.85796,0.8157,0.85331,0.72432,0.66496,0.6794,0.56557,1
0.89529,0.8488,0.78289,0.85664,0.70917,0.72935,0.71587,0.5976,1
0.90514,0.86638,0.83354,0.86133,0.72273,0.74147,0.73662,0.65709,1
0.92203,0.85696,0.7811,0.85428,0.76043,0.75912,0.76391,0.49367,1
0.92324,0.87332,0.84146,0.86413,0.76105,0.79013,0.76266,0.71753,1
0.92255,0.84957,0.85088,0.86547,0.77885,0.70928,0.75739,0.74509,1
0.91024,0.83537,0.8519,0.8676,0.74806,0.7637,0.73537,0.70719,1
0.92143,0.8588,0.84276,0.88445,0.77949,0.78489,0.77894,0.6821,1
0.89675,0.86981,0.84254,0.86828,0.77787,0.79131,0.71848,0.61012,1
0.91921,0.86536,0.83924,0.84854,0.77697,0.75562,0.72135,0.54248,1
0.92932,0.87201,0.8566,0.86049,0.74894,0.7772,0.73035,0.61044,1
0.9373,0.87867,0.84107,0.87538,0.78118,0.79957,0.80418,0.68312,1
0.91202,0.86865,0.74287,0.85778,0.73014,0.75528,0.78121,0.74047,1
0.91559,0.86621,0.74638,0.8638,0.72326,0.71579,0.76556,0.70412,1


==> graphics/Hammers_DvsLAB_VFS.csv <==
0.88863,0.86691,0.79552,0.7925,0.70332,0.77732,0.78638,0.66923
0.9175,0.8844,0.84999,0.81775,0.69075,0.79013,0.80279,0.7522
0.90876,0.86968,0.84291,0.80566,0.72279,0.78782,0.76785,0.69494
0.90321,0.84915,0.81284,0.83031,0.73041,0.77935,0.73246,0.61721
0.90998,0.88718,0.83961,0.81444,0.73342,0.75229,0.74903,0.7349
0.91792,0.8852,0.82049,0.82541,0.69914,0.76004,0.74831,0.64943
0.92239,0.86991,0.82364,0.82906,0.69492,0.77115,0.7638,0.70747
0.91342,0.85574,0.85029,0.81447,0.7043,0.75438,0.75243,0.70393
0.91513,0.87251,0.81271,0.82115,0.74234,0.75853,0.78307,0.66772
0.91081,0.86439,0.84405,0.8167,0.72559,0.7748,0.7777,0.7078
0.55196,0.41432,0.22331,0.22949,0.16521,0.41332,0.39373,0.14635
0.9138,0.85219,0.82831,0.81237,0.71768,0.76244,0.74478,0.71184
0.9164,0.85485,0.84637,0.80454,0.72651,0.76138,0.69442,0.67787
0.91817,0.87971,0.83028,0.81679,0.72341,0.75072,0.75668,0.683
0.91229,0.85199,0.83417,0.81809,0.71065,0.74742,0.74014,0.63855
0.91284,0.87256,0.83475,0.81224,0.69509,0.70106,0.69699,0.73019
0.91727,0.85081,0.79704,0.81467,0.68541,0.74922,0.75189,0.62246
0.92571,0.87156,0.82482,0.81242,0.7262,0.75775,0.7666,0.66358
0.91196,0.85956,0.8058,0.82596,0.71364,0.7533,0.77172,0.69964
0.89018,0.86681,0.8389,0.81561,0.76839,0.78354,0.766,0.66044
0.90349,0.82503,0.8168,0.81631,0.72621,0.73583,0.69147,0.64934
0.89421,0.79394,0.81741,0.83278,0.69194,0.74856,0.73807,0.7099
0.90759,0.82236,0.83617,0.82621,0.71549,0.8079,0.77728,0.66218
0.88841,0.85149,0.82494,0.80803,0.71999,0.75957,0.76431,0.42254
0.90756,0.86121,0.83281,0.80203,0.73222,0.7249,0.65165,0.64065
0.91388,0.83256,0.83792,0.80112,0.72674,0.74648,0.72541,0.60199
0.90845,0.85239,0.83538,0.81951,0.73962,0.7537,0.75344,0.73746
0.87066,0.82423,0.68844,0.80331,0.72924,0.73541,0.74369,0.64493
0.8991,0.84638,0.8324,0.8237,0.73533,0.7457,0.7247,0.61211
0.90194,0.86844,0.82331,0.80158,0.71779,0.77251,0.78897,0.65919
0.88863,0.86691,0.79552,0.7925,0.70332,0.77732,0.78638,0.66923
0.91109,0.87644,0.8464,0.83952,0.76345,0.79007,0.7603,0.57559
0.89561,0.86416,0.8199,0.83093,0.76498,0.76014,0.79523,0.60685
0.92591,0.84572,0.74622,0.85305,0.77756,0.78152,0.78615,0.53566
0.88441,0.88092,0.7949,0.84648,0.80154,0.75317,0.77955,0.6248
0.90764,0.86004,0.82643,0.81287,0.74412,0.74729,0.78996,0.58011
0.90939,0.86784,0.75242,0.84085,0.77717,0.77124,0.78039,0.61434
0.91024,0.89047,0.82671,0.83751,0.78538,0.75001,0.73498,0.64356
0.8965,0.85443,0.76981,0.83233,0.74932,0.70348,0.75555,0.54699
0.90493,0.87418,0.81161,0.82503,0.75519,0.78773,0.77968,0.58731
0.91291,0.87607,0.82066,0.84033,0.77038,0.79077,0.78895,0.54622
0.90533,0.87104,0.81327,0.82916,0.77045,0.79319,0.80266,0.56384
0.90807,0.87941,0.78374,0.80857,0.76832,0.76581,0.72729,0.63792
0.90329,0.87782,0.78033,0.84141,0.73971,0.75812,0.77408,0.67357
0.90445,0.87861,0.83863,0.83645,0.71255,0.77819,0.77973,0.61203
0.90443,0.87136,0.79483,0.8357,0.72521,0.72931,0.77176,0.60998
0.90387,0.85153,0.73753,0.83564,0.69507,0.77889,0.75226,0.49037
0.91611,0.87781,0.81157,0.8375,0.71871,0.72957,0.7874,0.56934
0.89234,0.87325,0.81245,0.84708,0.75235,0.7231,0.80514,0.59852
0.89143,0.8541,0.78195,0.83737,0.7694,0.81922,0.72976,0.56749
0.88017,0.8486,0.85082,0.83555,0.74282,0.71032,0.73058,0.56948
0.86612,0.82902,0.82795,0.83055,0.77008,0.7129,0.73803,0.57097
0.89358,0.83415,0.82445,0.84472,0.78854,0.77528,0.75336,0.55626
0.85834,0.85727,0.78379,0.84779,0.81268,0.72334,0.72566,0.32435
0.90367,0.85791,0.82907,0.83603,0.78922,0.73119,0.64483,0.62074
0.90814,0.85867,0.83878,0.82885,0.74898,0.73978,0.74101,0.52677
0.90212,0.85962,0.80953,0.84217,0.77291,0.78561,0.76209,0.53722
0.90023,0.87675,0.83646,0.83827,0.72274,0.691,0.72705,0.55838
0.89282,0.8615,0.81198,0.84418,0.77433,0.75562,0.75689,0.45402
0.91634,0.86598,0.85709,0.81576,0.72163,0.79597,0.78507,0.73895
0.89876,0.85894,0.83175,0.83004,0.76381,0.78927,0.75305,0.57859
0.91109,0.87644,0.8464,0.83952,0.76345,0.79007,0.7603,0.57559
0.9243,0.86683,0.86516,0.83962,0.76447,0.81717,0.78195,0.67052
0.92291,0.82011,0.81311,0.84675,0.73729,0.7616,0.70251,0.59991
0.91998,0.85352,0.83137,0.84749,0.77658,0.74572,0.72866,0.66818
0.93166,0.85201,0.83587,0.82013,0.73321,0.75813,0.66279,0.69911
0.93395,0.83561,0.81719,0.84875,0.77852,0.76052,0.73643,0.67862
0.93064,0.85883,0.85624,0.83173,0.77361,0.7337,0.6732,0.63782
0.91604,0.85709,0.8137,0.8486,0.76514,0.76473,0.71192,0.70139
0.93234,0.85082,0.83988,0.83794,0.76525,0.78415,0.68371,0.64838
0.92207,0.83937,0.83821,0.84445,0.80122,0.78176,0.70274,0.65849
0.91487,0.837,0.83386,0.84802,0.7848,0.73858,0.68821,0.64833
0.91989,0.83759,0.83619,0.81633,0.76999,0.77654,0.62961,0.6081
0.93027,0.85765,0.82279,0.83431,0.69913,0.77768,0.75096,0.62762
0.93239,0.83824,0.84698,0.83858,0.73934,0.78925,0.73928,0.62207
0.92591,0.84144,0.83647,0.84769,0.73855,0.74834,0.64211,0.65607
0.92456,0.82811,0.80706,0.84514,0.71932,0.77674,0.67382,0.63043
0.93433,0.83893,0.84219,0.84798,0.69977,0.78287,0.77843,0.56895
0.91678,0.84143,0.83814,0.84894,0.72709,0.78765,0.75494,0.73914
0.91318,0.8326,0.84206,0.84964,0.75865,0.79769,0.72918,0.5887
0.91907,0.80085,0.8337,0.845,0.72936,0.76722,0.70947,0.59642
0.89305,0.75979,0.83298,0.84292,0.77067,0.77552,0.71638,0.59725
0.91767,0.82272,0.85536,0.84687,0.77666,0.77337,0.70413,0.60629
0.89605,0.83427,0.83587,0.84496,0.76606,0.77252,0.73837,0.36537
0.92189,0.83603,0.839,0.82923,0.76033,0.72497,0.65174,0.58116
0.92059,0.81374,0.85225,0.83512,0.73862,0.76484,0.68552,0.57366
0.93208,0.84216,0.84503,0.84206,0.74251,0.77461,0.70747,0.66632
0.90814,0.81012,0.76428,0.8475,0.71554,0.75473,0.70921,0.58525
0.92622,0.82876,0.84587,0.84273,0.78512,0.76229,0.73797,0.51551
0.91818,0.86331,0.85358,0.80524,0.70757,0.77945,0.7769,0.70443
0.90081,0.84816,0.8249,0.8175,0.76524,0.77417,0.80194,0.63357
0.92858,0.86958,0.86258,0.84355,0.76466,0.81646,0.79462,0.68966
0.9243,0.86683,0.86516,0.83962,0.76447,0.81717,0.78195,0.67052
0.91147,0.82931,0.80591,0.83129,0.76388,0.71149,0.80533,0.61859
0.91795,0.85832,0.82778,0.8314,0.77527,0.70858,0.75968,0.74042
0.935,0.85336,0.82184,0.83461,0.68958,0.75607,0.70933,0.59239
0.93262,0.83954,0.79388,0.83706,0.74537,0.72811,0.80477,0.6793
0.93157,0.8514,0.85312,0.85278,0.7705,0.75954,0.74204,0.67313
0.9199,0.86296,0.8066,0.84711,0.76353,0.79228,0.75274,0.64746
0.92637,0.84813,0.83621,0.83013,0.77073,0.78443,0.74529,0.70465
0.91931,0.84996,0.83902,0.84382,0.79401,0.75476,0.75836,0.62024
0.92495,0.84744,0.83602,0.84885,0.79027,0.73097,0.75125,0.69767
0.93184,0.83805,0.83204,0.8221,0.75469,0.75549,0.69954,0.6827
0.92412,0.86201,0.81022,0.83423,0.74992,0.77907,0.79015,0.63358
0.93175,0.84054,0.84302,0.83972,0.73204,0.79826,0.80454,0.63736
0.91882,0.84627,0.82579,0.84654,0.71954,0.73248,0.70576,0.66286
0.92488,0.83786,0.80602,0.84294,0.73145,0.7792,0.71542,0.67856
0.92486,0.84365,0.82813,0.84325,0.71023,0.77375,0.78307,0.62763
0.92523,0.84111,0.83592,0.84477,0.72997,0.75649,0.79499,0.66589
0.90669,0.84801,0.84215,0.82451,0.76013,0.75725,0.76627,0.63807
0.91692,0.77987,0.8349,0.82566,0.69137,0.76753,0.74807,0.62499
0.90785,0.74339,0.82605,0.82369,0.76371,0.7425,0.70687,0.7274
0.91844,0.8051,0.84425,0.83163,0.75282,0.77409,0.7672,0.61339
0.90705,0.83569,0.83572,0.83498,0.7337,0.75756,0.72669,0.41723
0.92057,0.83436,0.84932,0.83032,0.7458,0.68539,0.66124,0.59944
0.92453,0.81366,0.85348,0.81275,0.70686,0.75876,0.70118,0.62631
0.92167,0.85171,0.83092,0.8295,0.74962,0.73211,0.71023,0.69139
0.9125,0.78751,0.7481,0.82756,0.69912,0.74279,0.77102,0.57335
0.90701,0.82898,0.83891,0.83606,0.75455,0.73125,0.75926,0.57768
0.9007,0.86393,0.82179,0.82988,0.71946,0.78092,0.76168,0.64665
0.9247,0.8516,0.71772,0.8397,0.74865,0.78484,0.78897,0.57195
0.92421,0.84781,0.79975,0.85499,0.7535,0.77357,0.7591,0.61338
0.90794,0.85031,0.79729,0.83698,0.76414,0.74123,0.80354,0.62839
0.91147,0.82931,0.80591,0.83129,0.76388,0.71149,0.80533,0.61859
0.90424,0.86591,0.82876,0.8444,0.78492,0.79908,0.76036,0.69806
0.9271,0.85096,0.79672,0.82444,0.70015,0.7411,0.75397,0.49849
0.92269,0.85135,0.85096,0.85798,0.74744,0.79378,0.7703,0.64372
0.92033,0.86321,0.8253,0.84545,0.74741,0.72326,0.73109,0.61261
0.91729,0.84987,0.82509,0.85098,0.77083,0.72865,0.76524,0.50286
0.92113,0.83134,0.8423,0.83201,0.75552,0.78356,0.72977,0.62732
0.91779,0.8396,0.77145,0.85309,0.77731,0.77778,0.75738,0.50945
0.91042,0.8543,0.81877,0.84517,0.77485,0.76384,0.77716,0.62662
0.92051,0.84994,0.83704,0.81381,0.7577,0.76488,0.74302,0.58533
0.91265,0.86878,0.83437,0.84512,0.72978,0.75491,0.7865,0.56213
0.90642,0.85028,0.77162,0.82943,0.73084,0.67436,0.81159,0.60276
0.92269,0.86174,0.81605,0.8563,0.71439,0.65467,0.73294,0.56283
0.91575,0.83627,0.83584,0.84519,0.76608,0.74407,0.75214,0.66337
0.91745,0.87505,0.80287,0.85392,0.72846,0.73341,0.78314,0.64642
0.92089,0.84498,0.77004,0.85117,0.7372,0.76498,0.79303,0.57145
0.91121,0.86397,0.85507,0.84366,0.75821,0.79533,0.70724,0.63863
0.91104,0.84333,0.77303,0.84652,0.75225,0.68719,0.70907,0.63818
0.88212,0.82185,0.80149,0.8442,0.74891,0.7049,0.74591,0.66954
0.91032,0.84276,0.82626,0.8575,0.75314,0.76742,0.73392,0.57897
0.8947,0.84908,0.8342,0.85918,0.74944,0.75987,0.71556,0.4303
0.90902,0.84303,0.82074,0.84405,0.76857,0.73384,0.61804,0.56436
0.92,0.84476,0.82022,0.83859,0.74553,0.76407,0.71595,0.66477
0.93379,0.85741,0.83461,0.85284,0.78524,0.78776,0.71666,0.63736
0.90114,0.82061,0.61536,0.84711,0.75408,0.64527,0.75114,0.61175
0.92207,0.82674,0.81618,0.85712,0.78014,0.75576,0.73501,0.61
0.92252,0.87097,0.85379,0.8302,0.74127,0.76077,0.77772,0.7637
0.8907,0.8791,0.80137,0.84607,0.79371,0.7716,0.77807,0.59928
0.92122,0.87162,0.83854,0.86357,0.76886,0.76225,0.74902,0.66202
0.9173,0.86473,0.83855,0.85357,0.76706,0.70751,0.76415,0.72404
0.89937,0.84929,0.84407,0.86294,0.77413,0.79056,0.758,0.68659
0.90424,0.86591,0.82876,0.8444,0.78492,0.79908,0.76036,0.69806
0.93239,0.87769,0.83842,0.84671,0.76593,0.73718,0.72844,0.60408
0.93538,0.87066,0.84288,0.86677,0.7879,0.79031,0.78918,0.68016
0.91474,0.87523,0.83347,0.85619,0.79793,0.68941,0.72713,0.6021
0.91826,0.85638,0.81686,0.85782,0.77887,0.71853,0.70821,0.57436
0.92923,0.87753,0.84652,0.84707,0.80531,0.74338,0.72462,0.69962
0.92079,0.86577,0.82109,0.86394,0.80921,0.78084,0.77163,0.56409
0.93134,0.85719,0.84378,0.86425,0.79862,0.76962,0.77939,0.68455
0.9201,0.86964,0.84573,0.84411,0.79428,0.77142,0.73638,0.6063
0.93256,0.87707,0.84634,0.86484,0.77163,0.74062,0.77924,0.66344
0.9191,0.85869,0.8334,0.86182,0.78017,0.68988,0.77249,0.69829
0.91733,0.85914,0.84377,0.86208,0.78489,0.64809,0.75333,0.68958
0.92667,0.83295,0.82729,0.8575,0.73877,0.73496,0.69957,0.67998
0.9308,0.87326,0.84365,0.87032,0.74167,0.73633,0.77981,0.63106
0.92649,0.8587,0.80224,0.87058,0.79383,0.7729,0.80393,0.66545
0.89163,0.86161,0.83505,0.86151,0.78264,0.787,0.71769,0.64703
0.91587,0.85083,0.83293,0.84732,0.77455,0.64338,0.69158,0.66356
0.91998,0.8167,0.84028,0.85634,0.77126,0.69977,0.71686,0.74127
0.92237,0.83071,0.84049,0.86621,0.77566,0.78704,0.73282,0.73427
0.90782,0.85265,0.83114,0.86036,0.78474,0.76122,0.71742,0.45583
0.92622,0.84562,0.83194,0.84759,0.77183,0.74961,0.66682,0.65926
0.92593,0.84622,0.84636,0.84818,0.74289,0.72301,0.72624,0.67545
0.91922,0.8446,0.84327,0.86117,0.79898,0.76272,0.74286,0.70752
0.86829,0.84708,0.73381,0.8553,0.75228,0.65598,0.71784,0.63291
0.90351,0.85414,0.83824,0.87335,0.78028,0.75046,0.7641,0.63538
0.9145,0.87425,0.84438,0.82038,0.6739,0.77222,0.73349,0.63118
0.89802,0.87515,0.82874,0.80831,0.73009,0.75373,0.79031,0.5524
0.9247,0.86199,0.85069,0.82076,0.71396,0.75681,0.68602,0.67758
0.92818,0.86383,0.83463,0.83706,0.70869,0.77658,0.70864,0.57338
0.92062,0.83566,0.80766,0.83122,0.70709,0.73383,0.72881,0.46226
0.93025,0.86822,0.8286,0.82941,0.76951,0.71738,0.72355,0.53784
0.93239,0.87769,0.83842,0.84671,0.76593,0.73718,0.72844,0.60408
0.93667,0.85853,0.82774,0.81358,0.75776,0.75104,0.72771,0.54638
0.93496,0.87141,0.85405,0.84033,0.75617,0.75289,0.69823,0.596
0.92363,0.84561,0.82144,0.83307,0.7315,0.7521,0.72601,0.64908
0.93817,0.87374,0.85287,0.81922,0.74546,0.76648,0.76502,0.54869
0.91562,0.84313,0.84163,0.83435,0.74769,0.74725,0.7491,0.66484
0.93059,0.85539,0.85181,0.82119,0.75863,0.74868,0.72703,0.5326
0.92899,0.84848,0.8202,0.8124,0.76507,0.76833,0.69804,0.57138
0.93407,0.86032,0.83519,0.83111,0.74321,0.73664,0.68514,0.61048
0.9324,0.84061,0.82884,0.82881,0.74097,0.75972,0.70479,0.52971
0.93071,0.85828,0.82983,0.83041,0.76739,0.72181,0.73392,0.61769
0.93098,0.83901,0.79954,0.82671,0.70836,0.75693,0.73956,0.45992
0.93304,0.86471,0.834,0.84572,0.75688,0.78028,0.74591,0.46675
0.92127,0.85025,0.80888,0.84151,0.76145,0.73831,0.75629,0.63983
0.91821,0.84542,0.80568,0.82359,0.73016,0.74864,0.7052,0.51869
0.92942,0.82449,0.83038,0.82135,0.71743,0.75101,0.69937,0.51866
0.91628,0.78682,0.81488,0.82529,0.7154,0.73923,0.71448,0.51304
0.92879,0.82011,0.84614,0.83029,0.69312,0.77409,0.72909,0.51393
0.90946,0.83944,0.81465,0.8239,0.71866,0.73326,0.69262,0.28614
0.93003,0.84886,0.82515,0.80737,0.70519,0.69273,0.617,0.48352
0.93923,0.81979,0.84467,0.80753,0.70564,0.74869,0.70903,0.43961
0.93602,0.84662,0.84089,0.82565,0.72291,0.7413,0.72261,0.53736
0.90231,0.83703,0.72968,0.81079,0.66401,0.74939,0.71388,0.52455
0.92349,0.82858,0.81265,0.83211,0.72712,0.72319,0.72371,0.42743
0.92998,0.87144,0.83433,0.8228,0.70637,0.7735,0.78025,0.68929
0.91295,0.86221,0.75555,0.84458,0.76977,0.76926,0.78121,0.61035
0.94034,0.85729,0.81984,0.86253,0.76527,0.7589,0.7709,0.68521
0.93463,0.85192,0.82705,0.85302,0.7268,0.73402,0.78953,0.68177
0.92917,0.84858,0.86007,0.86574,0.74249,0.78617,0.77192,0.64035
0.93903,0.87145,0.84156,0.86431,0.78659,0.78793,0.80302,0.67753
0.94295,0.86361,0.81477,0.81963,0.77498,0.74293,0.73904,0.55889
0.93667,0.85853,0.82774,0.81358,0.75776,0.75104,0.72771,0.54638
0.94445,0.86966,0.83497,0.86079,0.77266,0.72368,0.73083,0.69719
0.93678,0.8628,0.84303,0.86823,0.7736,0.67351,0.73661,0.5661
0.93598,0.86257,0.85971,0.84469,0.71964,0.74062,0.77586,0.64456
0.92763,0.85204,0.7938,0.86069,0.78944,0.80123,0.77958,0.52932
0.9389,0.84371,0.83378,0.8425,0.75478,0.76116,0.7429,0.70328
0.93555,0.85768,0.84446,0.82997,0.77962,0.75526,0.74458,0.62881
0.9363,0.86539,0.86208,0.861,0.75756,0.73057,0.77058,0.67775
0.93086,0.85496,0.80507,0.85329,0.75399,0.70809,0.78369,0.64989
0.94033,0.85711,0.84693,0.86347,0.74072,0.68295,0.7834,0.65308
0.92877,0.86193,0.85475,0.86614,0.71218,0.75878,0.76902,0.61495
0.94228,0.85059,0.8138,0.8615,0.74523,0.74418,0.79507,0.6232
0.93104,0.84445,0.77204,0.8679,0.80844,0.754,0.78653,0.60086
0.92341,0.86356,0.84301,0.85877,0.75843,0.7729,0.78177,0.61634
0.92685,0.82736,0.79209,0.84508,0.74645,0.71706,0.7536,0.59492
0.91034,0.80047,0.8178,0.85734,0.76966,0.697,0.73843,0.67414
0.93154,0.8528,0.83959,0.86073,0.74939,0.79585,0.75793,0.63177
0.89618,0.86056,0.83544,0.85305,0.74183,0.7311,0.75875,0.35995
0.93126,0.86585,0.82515,0.843,0.72708,0.74606,0.68612,0.64138
0.93774,0.83867,0.82972,0.85118,0.70827,0.73339,0.68621,0.57657
0.92317,0.85963,0.84574,0.85959,0.7365,0.78262,0.74522,0.63939
0.89477,0.82132,0.5907,0.85455,0.7034,0.71734,0.7575,0.54657
0.91156,0.83501,0.81861,0.86211,0.76065,0.76127,0.78481,0.52584
0.91785,0.86812,0.87042,0.82705,0.72608,0.75505,0.75943,0.67702
0.9097,0.89334,0.82377,0.833,0.79515,0.73786,0.71471,0.63872
0.93232,0.88232,0.86785,0.84567,0.77123,0.72836,0.67702,0.66961
0.93215,0.85856,0.86106,0.859,0.75976,0.75934,0.73409,0.66666
0.92334,0.86617,0.83376,0.85094,0.74039,0.69727,0.75024,0.62861
0.91914,0.88755,0.84717,0.85678,0.79286,0.66233,0.74813,0.6213
0.93991,0.88827,0.84422,0.84318,0.75566,0.73876,0.73387,0.62179
0.94257,0.86607,0.83022,0.85453,0.78508,0.73202,0.71862,0.64932
0.94445,0.86966,0.83497,0.86079,0.77266,0.72368,0.73083,0.69719
0.92166,0.87225,0.82644,0.85845,0.79034,0.6979,0.70145,0.58329
0.93699,0.89531,0.85242,0.85298,0.74978,0.75435,0.73231,0.64888
0.93193,0.88491,0.83716,0.85105,0.77485,0.72658,0.69796,0.62779
0.93427,0.86135,0.8621,0.85551,0.76018,0.73315,0.75627,0.61406
0.92766,0.88678,0.84958,0.81788,0.77242,0.72907,0.68808,0.67715
0.93974,0.88622,0.83662,0.86251,0.78413,0.72166,0.71519,0.67325
0.92346,0.868,0.85194,0.85505,0.73738,0.7358,0.731,0.61572
0.93481,0.88509,0.85141,0.86196,0.77163,0.73853,0.68966,0.62937
0.93321,0.84958,0.83554,0.87408,0.71697,0.75923,0.74605,0.58085
0.93878,0.87592,0.85129,0.86275,0.73006,0.68757,0.76974,0.63384
0.92898,0.86679,0.84097,0.86199,0.7707,0.71268,0.76687,0.73137
0.91392,0.87202,0.85245,0.85056,0.76778,0.71952,0.65432,0.57646
0.91947,0.84929,0.85016,0.84907,0.76256,0.70485,0.6163,0.63819
0.91034,0.83272,0.83401,0.83505,0.77307,0.69052,0.70435,0.66146
0.9259,0.82895,0.86405,0.85585,0.78542,0.75969,0.7267,0.58569
0.89802,0.84044,0.84266,0.86123,0.77144,0.67944,0.69713,0.37904
0.92516,0.87007,0.85339,0.85577,0.76772,0.68255,0.60418,0.61449
0.93477,0.84879,0.86643,0.84073,0.72512,0.70678,0.66689,0.57481
0.93337,0.86281,0.85117,0.85661,0.77718,0.71012,0.6662,0.67001
0.91208,0.86348,0.74023,0.8421,0.71122,0.74347,0.64282,0.55857
0.91555,0.85095,0.85478,0.85901,0.77004,0.66142,0.61974,0.54626
0.92171,0.87172,0.83471,0.83332,0.76835,0.77016,0.76454,0.62779
0.89996,0.83021,0.75887,0.82519,0.74984,0.72835,0.75186,0.53457
0.9274,0.87151,0.82281,0.8519,0.76484,0.77514,0.7113,0.67097
0.92065,0.8674,0.81839,0.85252,0.73089,0.79051,0.73766,0.57889
0.91595,0.85297,0.82176,0.85877,0.7701,0.72131,0.75683,0.43541
0.91952,0.86443,0.82022,0.8523,0.77034,0.71555,0.69222,0.52152
0.92995,0.8432,0.80188,0.82395,0.7321,0.7498,0.7359,0.65109
0.937,0.85621,0.84437,0.85273,0.77538,0.70762,0.74542,0.52708
0.92387,0.86346,0.8172,0.85547,0.78257,0.72939,0.70485,0.55145
0.92166,0.87225,0.82644,0.85845,0.79034,0.6979,0.70145,0.58329
0.9259,0.84722,0.83235,0.84863,0.75558,0.76258,0.7484,0.59486
0.90823,0.82283,0.83942,0.85805,0.777,0.74026,0.70125,0.67256
0.9328,0.84463,0.81839,0.85207,0.78327,0.72895,0.70642,0.5459
0.91923,0.84749,0.83728,0.83109,0.75435,0.74844,0.6975,0.5478
0.9277,0.87236,0.84385,0.86068,0.77141,0.76554,0.72961,0.52244
0.91902,0.82845,0.79395,0.85824,0.79129,0.78986,0.72458,0.54546
0.92156,0.8725,0.82319,0.86118,0.74399,0.73403,0.68333,0.57721
0.93326,0.85628,0.84155,0.86169,0.76969,0.77615,0.78795,0.46755
0.93453,0.85521,0.81433,0.85205,0.76938,0.80005,0.78561,0.50378
0.91778,0.85416,0.79822,0.85671,0.79863,0.74805,0.73001,0.66493
0.91704,0.86317,0.8307,0.84822,0.78354,0.74113,0.67785,0.48444
0.91719,0.79903,0.78811,0.85046,0.7463,0.74568,0.68424,0.52075
0.90766,0.69543,0.78666,0.8507,0.76829,0.70416,0.67505,0.52852
0.9242,0.83894,0.82201,0.85583,0.74868,0.73154,0.76218,0.53017
0.9055,0.84753,0.80856,0.8584,0.75316,0.74357,0.71934,0.35753
0.91564,0.85678,0.82144,0.83239,0.74333,0.70665,0.65586,0.4949
0.92695,0.83173,0.80997,0.82826,0.73595,0.72884,0.70486,0.4674
0.91584,0.85616,0.82341,0.84952,0.75667,0.7197,0.70611,0.54695
0.87377,0.75373,0.62279,0.83848,0.71476,0.76414,0.71684,0.42158
0.91773,0.83039,0.80766,0.85732,0.76454,0.70138,0.70872,0.46981
0.89769,0.85397,0.85193,0.81087,0.73017,0.77979,0.76511,0.72137
0.89773,0.87526,0.80421,0.8321,0.75961,0.79874,0.77544,0.61205
0.93068,0.86168,0.85306,0.84558,0.76632,0.79082,0.71276,0.68854
0.9176,0.85991,0.83919,0.84526,0.76204,0.7871,0.73007,0.70809
0.91414,0.83212,0.84569,0.84588,0.76098,0.76385,0.71633,0.62636
0.92433,0.87698,0.85121,0.84569,0.80346,0.72211,0.72727,0.69646
0.93221,0.88106,0.83825,0.83154,0.73323,0.7829,0.7646,0.57083
0.92523,0.85858,0.86135,0.8534,0.7346,0.75904,0.75984,0.68463
0.93078,0.88475,0.84819,0.84224,0.75895,0.75955,0.70439,0.65671
0.916,0.85999,0.83718,0.85033,0.7629,0.73706,0.76525,0.6629
0.9259,0.84722,0.83235,0.84863,0.75558,0.76258,0.7484,0.59486
0.92155,0.87093,0.84188,0.84683,0.75557,0.76676,0.76238,0.65249
0.92653,0.85948,0.85605,0.85104,0.78488,0.77215,0.75141,0.67654
0.92069,0.87213,0.84837,0.83017,0.77013,0.78006,0.68878,0.69618
0.92674,0.88568,0.85652,0.85234,0.78264,0.77207,0.76,0.65217
0.92191,0.84112,0.83614,0.84215,0.71773,0.77917,0.72226,0.61996
0.91837,0.867,0.83637,0.8501,0.72727,0.76406,0.74515,0.67211
0.92516,0.84833,0.83818,0.84828,0.74181,0.77446,0.7728,0.65849
0.92546,0.86891,0.83012,0.837,0.69181,0.73754,0.74814,0.62274
0.91826,0.85836,0.82139,0.85287,0.7138,0.73114,0.75581,0.70794
0.91249,0.85799,0.85276,0.83944,0.77619,0.76994,0.74687,0.5949
0.91627,0.83227,0.82294,0.83192,0.73375,0.71517,0.6851,0.66411
0.89813,0.8133,0.82954,0.83772,0.76937,0.7164,0.68372,0.66499
0.91699,0.82899,0.86486,0.84272,0.75903,0.7628,0.73611,0.69983
0.89579,0.8423,0.84829,0.84048,0.78257,0.72572,0.72452,0.47587
0.92916,0.85568,0.84067,0.83056,0.75882,0.71308,0.62407,0.63594
0.92919,0.8408,0.85088,0.81664,0.73828,0.7413,0.70141,0.67577
0.92834,0.85427,0.85572,0.8456,0.77359,0.7689,0.73889,0.72642
0.9025,0.8472,0.72827,0.82832,0.72629,0.73537,0.69362,0.57141
0.92079,0.85448,0.82977,0.83485,0.73856,0.73944,0.71819,0.59786
0.91611,0.83785,0.83754,0.81917,0.68574,0.76679,0.73158,0.63426
0.91404,0.87233,0.80301,0.83068,0.75595,0.80878,0.79851,0.53426
0.92415,0.85371,0.83096,0.84523,0.77021,0.7657,0.72193,0.63002
0.91801,0.85879,0.82352,0.84314,0.76844,0.76392,0.76563,0.61591
0.9183,0.82347,0.77445,0.84316,0.76995,0.77442,0.75369,0.47359
0.92118,0.8553,0.81658,0.845,0.78959,0.781,0.7838,0.57932
0.91752,0.83575,0.81773,0.82512,0.73528,0.73305,0.74404,0.65679
0.92161,0.83545,0.7941,0.84957,0.75937,0.79504,0.79661,0.51046
0.92879,0.87333,0.82199,0.84331,0.76704,0.74924,0.68477,0.62082
0.91116,0.84692,0.81646,0.85087,0.73536,0.72667,0.70978,0.6703
0.92459,0.85951,0.82742,0.83709,0.73531,0.76331,0.74184,0.62228
0.92155,0.87093,0.84188,0.84683,0.75557,0.76676,0.76238,0.65249
0.9242,0.85116,0.82085,0.85293,0.78253,0.7895,0.75161,0.55729
0.92181,0.88083,0.82447,0.83912,0.77782,0.77613,0.72968,0.62372
0.9257,0.86894,0.81206,0.85696,0.74916,0.75783,0.73261,0.6106
0.92093,0.87962,0.81924,0.84538,0.71514,0.71891,0.7605,0.52993
0.91737,0.84992,0.81713,0.84835,0.73862,0.70607,0.73403,0.62634
0.91427,0.84345,0.7754,0.86058,0.72813,0.7696,0.7216,0.49681
0.92675,0.8647,0.81761,0.84769,0.71727,0.76037,0.74058,0.5522
0.91682,0.85078,0.78143,0.85298,0.73282,0.73696,0.75372,0.713
0.90457,0.86085,0.79864,0.84351,0.72995,0.79583,0.73281,0.52179
0.90556,0.82316,0.80625,0.83665,0.73983,0.7097,0.69141,0.55155
0.90534,0.8191,0.79588,0.83727,0.75335,0.69935,0.67178,0.57148
0.90485,0.82581,0.81919,0.85498,0.72831,0.78908,0.73057,0.57374
0.89739,0.86256,0.79675,0.84294,0.71996,0.72171,0.67902,0.35213
0.9225,0.8536,0.81216,0.8327,0.73836,0.73701,0.61235,0.48041
0.9185,0.84573,0.82084,0.83203,0.69711,0.73999,0.68871,0.47675
0.92891,0.86031,0.82175,0.84566,0.74545,0.76204,0.68261,0.60149
0.90427,0.86822,0.72437,0.83894,0.68622,0.72505,0.70083,0.51588
0.91404,0.86215,0.79875,0.84797,0.76594,0.75251,0.74984,0.45689
0.92714,0.85692,0.84274,0.81717,0.70903,0.7563,0.738,0.69023
0.91133,0.8707,0.80665,0.81073,0.76094,0.77321,0.78648,0.57807
0.92673,0.85602,0.83776,0.84612,0.77126,0.7084,0.68496,0.69587
0.91982,0.86483,0.83338,0.85073,0.77547,0.724,0.73419,0.70228
0.91375,0.85332,0.80967,0.8505,0.78474,0.75282,0.76028,0.64134
0.93665,0.86297,0.83072,0.85021,0.79365,0.74544,0.777,0.709
0.93639,0.85677,0.83084,0.82889,0.74663,0.74044,0.74402,0.55341
0.93426,0.84031,0.81201,0.83667,0.76418,0.76361,0.74885,0.6873
0.93313,0.85991,0.85024,0.84459,0.76489,0.71911,0.7128,0.66025
0.9313,0.85162,0.79544,0.84748,0.77277,0.71447,0.71951,0.59318
0.93644,0.86275,0.84917,0.84484,0.76937,0.74518,0.74908,0.67282
0.92506,0.86606,0.81686,0.86046,0.77482,0.78436,0.7575,0.57078
0.9242,0.85116,0.82085,0.85293,0.78253,0.7895,0.75161,0.55729
0.92963,0.86632,0.82356,0.83108,0.76197,0.74685,0.72987,0.63553
0.93577,0.8676,0.82165,0.84399,0.76751,0.73244,0.74787,0.61006
0.91237,0.86745,0.83499,0.85436,0.74354,0.73768,0.79371,0.66607
0.93171,0.8646,0.82853,0.85024,0.69743,0.70215,0.73858,0.67416
0.93147,0.84595,0.80032,0.85172,0.73457,0.74197,0.73485,0.68605
0.9371,0.88037,0.82504,0.83805,0.72379,0.7299,0.76077,0.67579
0.92292,0.85549,0.78661,0.85031,0.77145,0.71326,0.7828,0.62362
0.90485,0.86103,0.82661,0.852,0.75091,0.76677,0.71099,0.65783
0.92064,0.86038,0.83477,0.84497,0.73933,0.71494,0.65143,0.67028
0.91348,0.8206,0.82372,0.85273,0.75648,0.68292,0.70118,0.63453
0.92808,0.8426,0.84205,0.86175,0.75498,0.76025,0.74454,0.6792
0.90999,0.85868,0.82585,0.85035,0.75043,0.70694,0.69393,0.46397
0.92926,0.86137,0.81438,0.81543,0.75464,0.69984,0.59676,0.62845
0.93709,0.84555,0.84875,0.83452,0.70599,0.72909,0.65922,0.68863
0.92936,0.86298,0.83908,0.85106,0.77081,0.74302,0.69548,0.70901
0.89815,0.83842,0.70965,0.83629,0.71732,0.69822,0.67843,0.60534
0.90433,0.87014,0.83151,0.85285,0.79226,0.71836,0.73134,0.5951
0.92118,0.85054,0.8477,0.81505,0.73804,0.7729,0.68714,0.66501
0.91132,0.88705,0.76684,0.80083,0.77454,0.7812,0.75981,0.61843
0.92615,0.83674,0.84185,0.81982,0.76341,0.76721,0.66725,0.61372
0.93159,0.84459,0.8302,0.82392,0.74009,0.76499,0.71041,0.67338
0.92805,0.83941,0.83066,0.82504,0.76268,0.76922,0.76941,0.50611
0.92691,0.87022,0.83148,0.82731,0.78996,0.77153,0.77001,0.6117
0.93885,0.83341,0.80338,0.82656,0.78498,0.77877,0.71882,0.60875
0.93432,0.84705,0.84383,0.82401,0.76535,0.77394,0.75772,0.65521
0.93012,0.8709,0.83087,0.82133,0.77873,0.7222,0.67482,0.68006
0.91926,0.84393,0.83098,0.83709,0.737,0.73866,0.7101,0.60523
0.93056,0.87046,0.84081,0.81995,0.7624,0.78057,0.70046,0.63966
0.92809,0.87112,0.82505,0.83611,0.76234,0.77913,0.7371,0.65394
0.92821,0.86503,0.81888,0.82926,0.76187,0.76033,0.7426,0.64597
0.92963,0.86632,0.82356,0.83108,0.76197,0.74685,0.72987,0.63553
0.92334,0.86896,0.84691,0.83161,0.76235,0.75862,0.74093,0.63454
0.92231,0.87882,0.8093,0.82747,0.7473,0.7406,0.75809,0.61908
0.92531,0.8643,0.84686,0.82421,0.74341,0.72443,0.75281,0.65939
0.92701,0.85445,0.84219,0.8344,0.73278,0.74059,0.7015,0.56247
0.9296,0.88094,0.82421,0.83704,0.75465,0.74128,0.75924,0.58706
0.92188,0.8707,0.79267,0.83617,0.78205,0.77329,0.75853,0.61562
0.8976,0.86824,0.85645,0.82761,0.74637,0.78588,0.62381,0.62681
0.92549,0.82908,0.79843,0.8128,0.73382,0.72365,0.62621,0.62416
0.8939,0.8127,0.81193,0.83648,0.75455,0.76437,0.64326,0.68474
0.92575,0.85122,0.83032,0.83117,0.75725,0.78218,0.67872,0.59242
0.90063,0.85551,0.83998,0.82254,0.74055,0.77649,0.67149,0.39269
0.92001,0.86331,0.8336,0.80402,0.72811,0.74077,0.58109,0.5474
0.93171,0.8637,0.82483,0.79115,0.72565,0.7665,0.61273,0.48609
0.92895,0.85873,0.83558,0.82144,0.74667,0.76154,0.66249,0.63702
0.91809,0.8612,0.62624,0.79778,0.69131,0.73844,0.70302,0.5524
0.92318,0.85675,0.82044,0.8277,0.77521,0.76288,0.70128,0.52154
0.92519,0.86882,0.85183,0.81205,0.71652,0.75764,0.78013,0.70353
0.90072,0.87818,0.77068,0.83102,0.75211,0.77284,0.76222,0.63137
0.93316,0.87482,0.83051,0.84282,0.72411,0.77076,0.75486,0.66181
0.92105,0.87976,0.83653,0.85342,0.73628,0.79732,0.80686,0.65085
0.91907,0.86321,0.84047,0.8515,0.73282,0.75739,0.7824,0.53345
0.93693,0.88328,0.84277,0.85497,0.77347,0.72217,0.78453,0.65816
0.93701,0.87409,0.825,0.83482,0.74907,0.73181,0.70924,0.63112
0.93605,0.87636,0.86224,0.85167,0.77069,0.72358,0.78114,0.65006
0.9399,0.88975,0.82924,0.85482,0.78204,0.72446,0.73627,0.6784
0.92824,0.87085,0.84332,0.85751,0.76318,0.77356,0.73706,0.60491
0.93371,0.88785,0.85143,0.84272,0.76581,0.78853,0.77076,0.63907
0.93212,0.87808,0.82536,0.84978,0.74697,0.74754,0.74787,0.63576
0.93442,0.87569,0.82593,0.84424,0.75986,0.74334,0.75407,0.57206
0.9205,0.87104,0.84441,0.82069,0.76813,0.77723,0.72719,0.66625
0.92334,0.86896,0.84691,0.83161,0.76235,0.75862,0.74093,0.63454
0.91967,0.87312,0.81394,0.84543,0.76109,0.78249,0.80704,0.63231
0.93201,0.87697,0.84259,0.85371,0.76403,0.73471,0.75373,0.7032
0.93066,0.86643,0.83652,0.85329,0.74618,0.7752,0.68208,0.52527
0.94083,0.88025,0.83572,0.85606,0.75073,0.74232,0.7602,0.6163
0.90968,0.86337,0.79593,0.8576,0.73385,0.75941,0.75977,0.68283
0.91479,0.87349,0.84305,0.84452,0.75048,0.76591,0.70532,0.61813
0.91016,0.85504,0.79739,0.82747,0.72848,0.75624,0.67557,0.60285
0.91753,0.82682,0.81389,0.84563,0.74227,0.72332,0.72982,0.6467
0.93049,0.84582,0.83248,0.85444,0.73554,0.74014,0.71137,0.56287
0.90188,0.86915,0.82582,0.84918,0.75221,0.73658,0.71366,0.38582
0.9151,0.86742,0.82584,0.83833,0.73542,0.69524,0.61299,0.60084
0.93304,0.86103,0.82576,0.82251,0.72673,0.77651,0.66644,0.50159
0.92991,0.86775,0.84417,0.84374,0.76182,0.76182,0.7192,0.6223
0.87487,0.85059,0.62994,0.83905,0.69341,0.71683,0.6872,0.54483
0.9061,0.87052,0.81568,0.84845,0.75432,0.75388,0.7041,0.46328
0.90839,0.85565,0.84927,0.82356,0.723,0.74709,0.76838,0.67504
0.89036,0.88914,0.83459,0.82908,0.73921,0.77086,0.77457,0.646
0.92537,0.85207,0.85062,0.85397,0.73914,0.77582,0.74121,0.65008
0.91666,0.85646,0.85473,0.84001,0.70216,0.78405,0.82548,0.66531
0.90618,0.8425,0.79737,0.83357,0.72989,0.67961,0.83266,0.63478
0.914,0.86676,0.82912,0.85052,0.75908,0.67665,0.75938,0.69893
0.92847,0.84832,0.83363,0.82858,0.71394,0.74854,0.7168,0.54171
0.74251,0.53518,0.1242,0.04582,0.048409,0.23722,0.058711,0
0.91855,0.86226,0.84686,0.8501,0.74531,0.73327,0.72076,0.64728
0.91267,0.86009,0.8015,0.85351,0.79574,0.77698,0.7456,0.57504
0.92545,0.85632,0.84041,0.83771,0.72693,0.78256,0.74244,0.65477
0.91762,0.88112,0.82989,0.843,0.72762,0.70781,0.76751,0.56144
0.91391,0.86336,0.84255,0.84225,0.76228,0.73018,0.7963,0.68752
0.9105,0.88763,0.8188,0.83555,0.75085,0.72994,0.73038,0.61474
0.91687,0.86763,0.8125,0.84443,0.75961,0.77794,0.78694,0.62902
0.91967,0.87312,0.81394,0.84543,0.76109,0.78249,0.80704,0.63231
0.91299,0.8459,0.81419,0.83724,0.7302,0.69786,0.70993,0.64961
0.8971,0.84279,0.79819,0.8527,0.72742,0.75376,0.74648,0.63713
0.91499,0.87146,0.8241,0.84748,0.76335,0.74771,0.77914,0.69954
0.91611,0.85543,0.809,0.85058,0.76484,0.74112,0.78337,0.61865
0.91177,0.86595,0.82032,0.84398,0.75484,0.73558,0.68553,0.64556
0.75246,0.50813,0.31884,0.48787,0.2191,0.15189,0.3579,0.11059
0.90374,0.80994,0.82297,0.84582,0.73615,0.71439,0.69774,0.66441
0.91724,0.83567,0.85045,0.83847,0.73418,0.73558,0.72519,0.67436
0.90046,0.86795,0.81359,0.83664,0.713,0.73597,0.68914,0.4423
0.92103,0.85623,0.83257,0.82928,0.71347,0.64422,0.62489,0.59355
0.92114,0.85202,0.84765,0.83326,0.71171,0.72698,0.67654,0.65787
0.92596,0.86435,0.83196,0.84692,0.74233,0.75392,0.68581,0.65848
0.91643,0.86772,0.75861,0.83826,0.7105,0.74004,0.69495,0.62933
0.91685,0.86446,0.82523,0.85278,0.76588,0.73024,0.70585,0.57527
0.91481,0.87592,0.84006,0.8173,0.68272,0.70465,0.69932,0.72254
0.91281,0.87781,0.7793,0.83556,0.72555,0.69829,0.76183,0.62559
0.92633,0.85395,0.83291,0.85725,0.72913,0.74922,0.67772,0.68037
0.9054,0.85883,0.81859,0.85146,0.70305,0.75518,0.72223,0.60985
0.92795,0.84968,0.82353,0.86321,0.71175,0.62175,0.74184,0.53764
0.92196,0.86715,0.82989,0.86019,0.77086,0.61844,0.75679,0.69954
0.93402,0.86132,0.81331,0.84682,0.76404,0.72386,0.74371,0.61103
0.938,0.85215,0.84026,0.86268,0.72721,0.69256,0.77914,0.64896
0.93687,0.87298,0.84193,0.86376,0.72446,0.7395,0.69147,0.65953
0.91584,0.87294,0.81276,0.86573,0.74484,0.71399,0.71267,0.63675
0.92518,0.86273,0.83124,0.85467,0.69512,0.75865,0.74426,0.68764
0.92142,0.85904,0.8221,0.8565,0.72146,0.72502,0.74129,0.65211
0.93087,0.85536,0.83162,0.86024,0.71047,0.71249,0.73383,0.67979
0.92609,0.8752,0.84193,0.83482,0.73345,0.73884,0.75061,0.69009
0.93152,0.87492,0.83532,0.86388,0.73405,0.74331,0.74911,0.71482
0.9144,0.84944,0.80042,0.85339,0.74686,0.7101,0.72189,0.64057
0.91299,0.8459,0.81419,0.83724,0.7302,0.69786,0.70993,0.64961
0.93202,0.86913,0.83637,0.86691,0.70263,0.72638,0.7559,0.62688
0.92931,0.88328,0.84248,0.86966,0.73942,0.70749,0.7128,0.62514
0.92071,0.85232,0.79371,0.87061,0.78785,0.67719,0.76848,0.67844
0.90946,0.86825,0.83771,0.85546,0.74344,0.66538,0.68433,0.61753
0.91439,0.85458,0.81383,0.85603,0.71275,0.75976,0.66292,0.66764
0.89303,0.80645,0.82505,0.85423,0.72384,0.68692,0.64295,0.64917
0.92004,0.82916,0.82986,0.86917,0.69598,0.71033,0.6807,0.65649
0.88721,0.84918,0.82766,0.86521,0.70083,0.67919,0.67572,0.47251
0.91872,0.87102,0.81723,0.85774,0.69069,0.64726,0.61078,0.5887
0.92938,0.84454,0.82588,0.84212,0.7143,0.71547,0.64248,0.59921
0.92894,0.86552,0.84152,0.86192,0.68936,0.63446,0.66856,0.70204
0.90074,0.85456,0.66858,0.84636,0.65595,0.74964,0.67783,0.60458
0.91946,0.86941,0.82764,0.85887,0.73948,0.6392,0.69078,0.56998
0.92074,0.85881,0.81505,0.83524,0.69574,0.74945,0.75842,0.61698
0.902,0.84619,0.71807,0.83606,0.71652,0.77733,0.76928,0.60854
0.9264,0.85088,0.80346,0.86314,0.73429,0.78124,0.69917,0.63276
0.91766,0.85236,0.81402,0.85287,0.76264,0.77213,0.74949,0.67454
0.92722,0.83198,0.85116,0.86269,0.77173,0.71755,0.73598,0.64022
0.93142,0.84061,0.82401,0.8566,0.75024,0.70753,0.70497,0.71905
0.93656,0.83539,0.78342,0.83004,0.68375,0.74869,0.74293,0.49196
0.93371,0.85932,0.854,0.8703,0.72895,0.74371,0.76119,0.65644
0.93678,0.86427,0.82564,0.86705,0.74312,0.74779,0.74369,0.6304
0.93194,0.86973,0.83152,0.86804,0.77135,0.75084,0.77372,0.53351
0.9338,0.85066,0.82703,0.85585,0.77267,0.7637,0.76589,0.6675
0.91812,0.84012,0.77063,0.87093,0.78253,0.7699,0.76993,0.54857
0.93253,0.85506,0.81628,0.85707,0.79815,0.71776,0.7449,0.67314
0.92986,0.83344,0.83338,0.84365,0.73949,0.75953,0.71239,0.54173
0.936,0.87361,0.84204,0.85589,0.7423,0.78644,0.67434,0.59288
0.90575,0.84169,0.77721,0.86036,0.747,0.76586,0.76321,0.60525
0.93436,0.87632,0.83507,0.86828,0.72123,0.71067,0.73915,0.6484
0.93202,0.86913,0.83637,0.86691,0.70263,0.72638,0.7559,0.62688
0.93003,0.8556,0.80565,0.8614,0.67448,0.75337,0.81003,0.63257
0.93219,0.87175,0.77393,0.87109,0.74915,0.75488,0.76037,0.59197
0.91893,0.87563,0.83711,0.87035,0.73904,0.77748,0.69724,0.65646
0.92955,0.81499,0.76873,0.85959,0.73098,0.72111,0.67639,0.65729
0.92954,0.73559,0.7893,0.86085,0.74987,0.69988,0.68913,0.68986
0.93476,0.84273,0.8032,0.86946,0.72889,0.78824,0.74174,0.61919
0.91269,0.85394,0.826,0.87288,0.76816,0.70935,0.72546,0.45923
0.92511,0.86658,0.8026,0.86384,0.72163,0.7317,0.67239,0.63067
0.93568,0.83545,0.78836,0.84322,0.70557,0.68609,0.69655,0.60016
0.92962,0.85983,0.82453,0.8589,0.75615,0.74197,0.73521,0.68091
0.87352,0.83833,0.54752,0.84704,0.68283,0.73061,0.69563,0.59105
0.9114,0.8607,0.80691,0.86666,0.75979,0.72305,0.71982,0.60031
0.92376,0.87082,0.84843,0.81798,0.71376,0.75087,0.76827,0.64884
0.91301,0.88974,0.80681,0.84159,0.73843,0.72961,0.77367,0.60411
0.93533,0.86788,0.82796,0.84885,0.69421,0.76955,0.76982,0.57774
0.92202,0.86434,0.8325,0.83904,0.68162,0.78654,0.77625,0.66252
0.9148,0.86194,0.80801,0.8488,0.71764,0.71409,0.79608,0.62512
0.93201,0.88898,0.83551,0.85785,0.74974,0.72152,0.7734,0.65958
0.93459,0.87166,0.80915,0.83278,0.75932,0.75653,0.74679,0.50241
0.93731,0.85768,0.81689,0.85293,0.77485,0.73521,0.75948,0.66253
0.93763,0.87869,0.83442,0.8536,0.74905,0.68847,0.77019,0.59737
0.92892,0.86796,0.80581,0.84147,0.75995,0.78859,0.80576,0.56318
0.92777,0.88589,0.81628,0.82977,0.70672,0.72974,0.76453,0.6284
0.9251,0.88344,0.82203,0.85428,0.75459,0.75208,0.74653,0.5677
0.64473,0.45946,0.42025,0.49721,0.2032,0.34951,0.21609,0.075447
0.92109,0.89364,0.82578,0.82765,0.72428,0.75466,0.76646,0.59019
0.93669,0.89064,0.82202,0.85732,0.74852,0.7461,0.76468,0.64495
0.92028,0.87545,0.82238,0.8399,0.76189,0.74206,0.78523,0.70006
0.92722,0.8781,0.83852,0.85869,0.75169,0.69069,0.7289,0.64883
0.92719,0.86137,0.80173,0.85239,0.67099,0.75762,0.78017,0.63886
0.93003,0.8556,0.80565,0.8614,0.67448,0.75337,0.81003,0.63257
0.92767,0.88577,0.78874,0.85576,0.79026,0.75296,0.77834,0.57532
0.91993,0.87056,0.83799,0.84576,0.74615,0.73088,0.7294,0.6694
0.91455,0.86024,0.8313,0.83847,0.74489,0.73119,0.67875,0.66773
0.91429,0.81552,0.83833,0.84974,0.73326,0.7382,0.7054,0.70246
0.92172,0.842,0.8186,0.85001,0.70694,0.75969,0.7834,0.63309
0.90075,0.86818,0.81423,0.85178,0.72399,0.74983,0.73107,0.55194
0.91928,0.87335,0.82741,0.8327,0.67924,0.70328,0.67709,0.56888
0.93562,0.85983,0.8309,0.8289,0.70862,0.74976,0.69684,0.61583
0.92885,0.86471,0.82996,0.85457,0.72669,0.7364,0.72397,0.69315
0.8979,0.86576,0.72792,0.83708,0.69326,0.71214,0.70697,0.64728
0.91935,0.86442,0.83763,0.85477,0.74095,0.72185,0.74182,0.66743
0.91253,0.85593,0.80562,0.83315,0.71737,0.76064,0.78783,0.6468
0.88218,0.87294,0.80966,0.83782,0.7427,0.73725,0.79541,0.57509
0.92858,0.85461,0.82727,0.85011,0.71808,0.78004,0.76024,0.67685
0.91745,0.8455,0.8223,0.84926,0.73025,0.7503,0.76262,0.61882
0.91498,0.84486,0.75466,0.85061,0.72912,0.75682,0.77114,0.55024
0.92846,0.85697,0.78042,0.85357,0.80609,0.77655,0.80998,0.6323
0.92565,0.85706,0.78265,0.83602,0.76779,0.75393,0.77275,0.60984
0.93259,0.84255,0.73036,0.85699,0.81381,0.74156,0.76526,0.60703
0.92701,0.8634,0.80645,0.84986,0.79061,0.73896,0.74707,0.61293
0.91745,0.85585,0.75428,0.85695,0.78981,0.75958,0.75216,0.68216
0.9236,0.8657,0.80957,0.84405,0.71913,0.7501,0.77457,0.67087
0.91488,0.85621,0.7926,0.85162,0.74231,0.73945,0.74262,0.73381
0.91951,0.8523,0.7931,0.84786,0.77597,0.71996,0.7682,0.59634
0.9192,0.87457,0.78405,0.83882,0.77776,0.7709,0.74742,0.62279
0.91651,0.86548,0.75516,0.85284,0.73319,0.76665,0.75371,0.63182
0.91454,0.85262,0.80675,0.85055,0.78631,0.76631,0.7858,0.59393
0.92206,0.8578,0.77466,0.85126,0.79796,0.69086,0.76968,0.66193
0.93346,0.85661,0.73661,0.85539,0.76006,0.76275,0.72735,0.57268
0.93345,0.87948,0.7727,0.85217,0.79455,0.77851,0.78488,0.56714
0.92767,0.88577,0.78874,0.85576,0.79026,0.75296,0.77834,0.57532
0.90577,0.85772,0.80261,0.85641,0.76007,0.763,0.74829,0.56962
0.92111,0.8107,0.80656,0.84296,0.76406,0.72343,0.7504,0.5576
0.92368,0.80489,0.80628,0.85453,0.77459,0.76134,0.72004,0.60594
0.92297,0.82246,0.80396,0.8591,0.75442,0.77718,0.80517,0.54742
0.91137,0.84846,0.79344,0.86087,0.76057,0.74522,0.74725,0.41897
0.91875,0.85836,0.797,0.8349,0.73824,0.70312,0.64276,0.51633
0.92409,0.82511,0.81786,0.84122,0.73291,0.75239,0.74236,0.5326
0.92603,0.84625,0.79787,0.85039,0.72659,0.75272,0.74106,0.59034
0.90792,0.86054,0.77792,0.84782,0.70765,0.71719,0.7453,0.49501
0.93111,0.85177,0.80118,0.85848,0.79394,0.73953,0.75693,0.47854
0.89603,0.86,0.84593,0.82093,0.74459,0.79851,0.75467,0.67588
0.88115,0.87494,0.78141,0.83413,0.76121,0.81029,0.71445,0.57379
0.90695,0.85044,0.83955,0.85641,0.74734,0.7881,0.71509,0.5994
0.89576,0.85197,0.82665,0.83943,0.74413,0.78405,0.73977,0.6497
0.90728,0.85304,0.84584,0.8418,0.73815,0.78051,0.66996,0.65239
0.88579,0.86864,0.8349,0.85432,0.78158,0.78771,0.68421,0.71411
0.91208,0.8375,0.78004,0.81389,0.68133,0.74058,0.72541,0.517
0.90865,0.86336,0.82817,0.84962,0.74011,0.78063,0.75467,0.61024
0.90731,0.85693,0.83289,0.85184,0.76684,0.71919,0.65951,0.61561
0.90615,0.85816,0.81098,0.85427,0.7469,0.73318,0.69208,0.56517
0.91573,0.85936,0.83404,0.8373,0.75184,0.77744,0.7308,0.59765
0.90293,0.86267,0.79638,0.84798,0.73139,0.80546,0.7116,0.57723
0.90161,0.85705,0.81193,0.84931,0.73848,0.78959,0.68424,0.64782
0.89357,0.87404,0.85954,0.8269,0.74053,0.78759,0.6115,0.6342
0.91009,0.87069,0.84744,0.84243,0.7488,0.78215,0.68772,0.62088
0.91382,0.87099,0.80598,0.852,0.73061,0.76161,0.66183,0.68223
0.90982,0.87981,0.84174,0.84919,0.73223,0.68179,0.65771,0.66062
0.90824,0.87136,0.82283,0.85192,0.72689,0.78827,0.70712,0.66513
0.91345,0.86072,0.83388,0.85208,0.7162,0.72905,0.67576,0.69706
0.90984,0.86214,0.80444,0.86279,0.7424,0.76961,0.74327,0.64462
0.90577,0.85772,0.80261,0.85641,0.76007,0.763,0.74829,0.56962
0.92208,0.82584,0.81368,0.87416,0.77989,0.70563,0.77298,0.75066
0.91898,0.79583,0.83274,0.85752,0.72715,0.73461,0.74091,0.71309
0.91519,0.86279,0.84454,0.86888,0.77003,0.80509,0.79204,0.70192
0.90268,0.87386,0.85937,0.87457,0.74773,0.79255,0.78954,0.46432
0.92269,0.8761,0.84701,0.85469,0.77654,0.80198,0.75508,0.61165
0.92759,0.86073,0.8512,0.84527,0.78258,0.77216,0.75582,0.60504
0.92126,0.8715,0.84701,0.86182,0.79089,0.78997,0.79183,0.71919
0.90428,0.83396,0.63791,0.86546,0.75254,0.73991,0.80791,0.70308
0.92824,0.87023,0.8519,0.87001,0.78949,0.80371,0.74047,0.68948
0.89584,0.82376,0.83403,0.82121,0.6933,0.7384,0.72646,0.66588
0.85858,0.85189,0.84726,0.8181,0.74633,0.70075,0.74374,0.5975
0.91314,0.81249,0.84081,0.84364,0.71883,0.75764,0.72748,0.64084
0.90031,0.80406,0.82547,0.81993,0.68399,0.78341,0.73693,0.59179
0.89866,0.83773,0.77954,0.83759,0.73583,0.6896,0.69432,0.65672
0.908,0.85253,0.82616,0.82633,0.74933,0.60244,0.69528,0.68078
0.92169,0.82571,0.80013,0.81151,0.72963,0.73934,0.71862,0.52156
0.9126,0.81534,0.76191,0.84503,0.72634,0.7101,0.74152,0.63062
0.91143,0.8462,0.82988,0.82872,0.75882,0.7308,0.63777,0.63803
0.90931,0.82013,0.76232,0.82569,0.72318,0.72701,0.69343,0.52492
0.9148,0.84096,0.81001,0.82106,0.7269,0.69357,0.70657,0.65607
0.89537,0.84169,0.806,0.84037,0.72755,0.7268,0.70307,0.5433
0.91286,0.85842,0.81909,0.83875,0.72429,0.72276,0.63414,0.672
0.91219,0.85388,0.80007,0.8047,0.71276,0.72664,0.61759,0.64085
0.89926,0.84471,0.78422,0.8238,0.72164,0.73074,0.68099,0.60884
0.91461,0.83996,0.81918,0.8345,0.75435,0.6937,0.65878,0.63307
0.90437,0.85707,0.81627,0.84154,0.71591,0.7456,0.64628,0.68807
0.91865,0.82836,0.75238,0.84049,0.72026,0.72485,0.6768,0.65514
0.90249,0.86027,0.82805,0.8249,0.7351,0.74459,0.68682,0.67248
0.91542,0.81175,0.81501,0.84227,0.75598,0.74782,0.75011,0.59634
0.91312,0.84187,0.81422,0.86123,0.78011,0.70393,0.7806,0.77781
0.92208,0.82584,0.81368,0.87416,0.77989,0.70563,0.77298,0.75066
0.92925,0.86064,0.86603,0.85826,0.73285,0.77826,0.76126,0.72367
0.92241,0.84031,0.82559,0.86576,0.75431,0.73609,0.7655,0.67142
0.90841,0.84422,0.82148,0.86993,0.75922,0.72596,0.77519,0.51184
0.91021,0.85339,0.83395,0.84227,0.78148,0.70347,0.73631,0.5711
0.93039,0.8733,0.8647,0.86149,0.77883,0.74105,0.71485,0.65649
0.92078,0.84791,0.82605,0.86313,0.76208,0.7148,0.79975,0.73502
0.8886,0.85428,0.81839,0.86182,0.74507,0.76002,0.79245,0.67118
0.92315,0.8422,0.84518,0.86264,0.76008,0.68852,0.75188,0.7289
0.89731,0.80529,0.8182,0.8291,0.68056,0.76959,0.72467,0.71929
0.86591,0.82762,0.81622,0.81474,0.79186,0.73807,0.69786,0.60074
0.90005,0.77596,0.82876,0.84039,0.76555,0.77875,0.71913,0.60742
0.89939,0.78855,0.8282,0.82543,0.74652,0.76256,0.69347,0.72225
0.88634,0.80742,0.7885,0.8349,0.75196,0.72395,0.72705,0.6842
0.91499,0.81167,0.80952,0.83025,0.76732,0.73904,0.68427,0.73595
0.91376,0.79021,0.78469,0.8182,0.71772,0.73904,0.68138,0.51201
0.90865,0.79727,0.77903,0.8252,0.74665,0.69326,0.69501,0.65538
0.90626,0.81212,0.80639,0.82184,0.75906,0.69309,0.67885,0.64217
0.90258,0.77788,0.75536,0.83325,0.75581,0.73139,0.66853,0.56403
0.90935,0.80209,0.80631,0.82493,0.73216,0.72303,0.65816,0.68518
0.90388,0.81616,0.79661,0.84246,0.7501,0.73849,0.64944,0.58606
0.90575,0.81127,0.80487,0.84027,0.76024,0.71914,0.66729,0.64904
0.89771,0.81936,0.8099,0.82666,0.73849,0.7513,0.56092,0.71899
0.90898,0.81987,0.78502,0.82727,0.75157,0.72781,0.70298,0.62169
0.91014,0.80699,0.81356,0.83588,0.73348,0.74754,0.65252,0.64975
0.89638,0.807,0.81101,0.83303,0.72586,0.71561,0.65135,0.68028
0.92318,0.78222,0.77906,0.83923,0.73671,0.72646,0.66627,0.67822
0.91275,0.80084,0.82119,0.83262,0.72437,0.76121,0.67668,0.71881
0.91976,0.79404,0.81742,0.84772,0.74828,0.78421,0.69645,0.63038
0.92246,0.82226,0.82303,0.84942,0.729,0.74263,0.75647,0.6865
0.93318,0.8517,0.85926,0.8484,0.73748,0.77689,0.74538,0.70318
0.92925,0.86064,0.86603,0.85826,0.73285,0.77826,0.76126,0.72367
0.93338,0.82754,0.82329,0.85858,0.79941,0.7609,0.73411,0.62779
0.9204,0.81995,0.82435,0.85407,0.79084,0.76739,0.76617,0.56276
0.91914,0.81222,0.84293,0.82502,0.75645,0.71494,0.69493,0.63401
0.92884,0.85295,0.84661,0.83472,0.72344,0.76336,0.70815,0.65536
0.93073,0.81939,0.83372,0.86271,0.75064,0.74864,0.73915,0.71261
0.88005,0.83182,0.79215,0.85155,0.70114,0.72924,0.76289,0.66059
0.91932,0.83182,0.84649,0.86221,0.76466,0.76484,0.72826,0.67105
0.89997,0.84349,0.84815,0.82412,0.68018,0.81178,0.79901,0.65217
0.8868,0.84524,0.81865,0.82786,0.77641,0.77686,0.73994,0.57397
0.91365,0.82537,0.85354,0.85457,0.74935,0.76108,0.74285,0.65003
0.91324,0.82322,0.85369,0.84328,0.72079,0.77745,0.75474,0.6361
0.90605,0.83985,0.82452,0.85127,0.74264,0.76449,0.72753,0.63569
0.91979,0.83897,0.83025,0.84997,0.76446,0.76521,0.72977,0.69108
0.92572,0.81824,0.82133,0.81334,0.68533,0.75703,0.75607,0.55296
0.92361,0.84713,0.80727,0.84669,0.73549,0.79642,0.7522,0.61732
0.91859,0.82927,0.85194,0.84043,0.77642,0.7522,0.70146,0.61961
0.91566,0.83517,0.81142,0.84457,0.74506,0.72685,0.75355,0.58182
0.92341,0.83778,0.84297,0.8303,0.74156,0.76707,0.75291,0.67753
0.9073,0.84365,0.82267,0.8525,0.74963,0.79243,0.74976,0.60044
0.92167,0.83895,0.8429,0.85458,0.75982,0.75726,0.7388,0.68905
0.91665,0.85658,0.82885,0.82415,0.74456,0.77751,0.67515,0.5952
0.92484,0.8404,0.82602,0.84888,0.7161,0.73649,0.72555,0.56925
0.9187,0.84679,0.83904,0.84071,0.69758,0.75285,0.72179,0.67668
0.9126,0.85052,0.82137,0.85431,0.71395,0.71175,0.64997,0.66885
0.92613,0.8418,0.79586,0.84466,0.70386,0.79746,0.77047,0.63519
0.91449,0.84272,0.81357,0.85546,0.70982,0.77775,0.77213,0.64512
0.92471,0.83481,0.81991,0.8602,0.73005,0.76664,0.76773,0.60229
0.91375,0.87393,0.85102,0.86129,0.77188,0.81685,0.78729,0.71448
0.92454,0.84954,0.83477,0.86644,0.77327,0.75487,0.7447,0.6836
0.92751,0.81051,0.84268,0.85397,0.78342,0.7493,0.73642,0.65937
0.93338,0.82754,0.82329,0.85858,0.79941,0.7609,0.73411,0.62779
0.91674,0.86004,0.84648,0.87856,0.8456,0.78253,0.78662,0.50782
0.91473,0.86402,0.85575,0.8548,0.80656,0.76849,0.73155,0.61297
0.92734,0.85638,0.86779,0.85697,0.78511,0.75361,0.75931,0.6924
0.93199,0.86465,0.86276,0.87579,0.7623,0.7596,0.79535,0.72409
0.90929,0.82171,0.70565,0.86037,0.72067,0.72621,0.77999,0.62451
0.92635,0.86169,0.8475,0.87488,0.76102,0.76362,0.77013,0.69154
0.87982,0.85068,0.83049,0.81907,0.72434,0.77417,0.74785,0.43726
0.8563,0.87265,0.75267,0.83373,0.79325,0.75952,0.69257,0.37485
0.89212,0.84401,0.82223,0.85244,0.76335,0.77075,0.71154,0.388
0.89222,0.86394,0.82661,0.84256,0.72255,0.76996,0.69502,0.40273
0.88152,0.85578,0.83029,0.86093,0.76186,0.76412,0.67502,0.47033
0.89571,0.86249,0.82699,0.84546,0.7921,0.74268,0.67758,0.47435
0.90149,0.84292,0.78977,0.82221,0.70403,0.74505,0.71028,0.31772
0.88264,0.85586,0.81516,0.85273,0.75117,0.75948,0.71219,0.37574
0.89574,0.84697,0.82375,0.85763,0.78343,0.71456,0.65601,0.40583
0.89506,0.85272,0.80282,0.84944,0.77115,0.73558,0.71907,0.37752
0.90052,0.85431,0.826,0.842,0.77369,0.74103,0.68172,0.45201
0.89354,0.86982,0.79123,0.85299,0.75494,0.7384,0.65866,0.3628
0.89892,0.85653,0.81566,0.86123,0.7643,0.73135,0.66973,0.46383
0.89864,0.86559,0.82752,0.81514,0.73099,0.76961,0.61506,0.39176
0.89707,0.86585,0.81868,0.84634,0.7465,0.74894,0.66916,0.3867
0.88625,0.86916,0.79156,0.83835,0.72929,0.73937,0.64622,0.45159
0.87925,0.85188,0.81963,0.85339,0.72142,0.69408,0.66736,0.48349
0.90167,0.85543,0.80226,0.85922,0.74863,0.73014,0.69631,0.45533
0.89658,0.86068,0.82321,0.84803,0.73266,0.75474,0.69979,0.51276
0.90277,0.85069,0.80027,0.86449,0.74242,0.74353,0.70568,0.38984
0.89767,0.87495,0.85581,0.87539,0.79586,0.78751,0.78105,0.54182
0.91088,0.83619,0.81723,0.87646,0.76512,0.71827,0.73802,0.53826
0.91103,0.81688,0.83247,0.86733,0.78126,0.76212,0.77024,0.47517
0.91297,0.86073,0.83965,0.88237,0.83598,0.79176,0.78714,0.50442
0.91674,0.86004,0.84648,0.87856,0.8456,0.78253,0.78662,0.50782
0.90393,0.87001,0.83709,0.86198,0.80135,0.77797,0.71759,0.34194
0.91577,0.86451,0.84792,0.86447,0.78278,0.77603,0.71724,0.47371
0.90592,0.86182,0.83542,0.87667,0.76711,0.79684,0.77045,0.52379
0.88602,0.83331,0.72007,0.87797,0.75711,0.73784,0.79378,0.60153
0.9059,0.86462,0.84316,0.86814,0.78539,0.78192,0.72762,0.60105
0.90254,0.86563,0.821,0.80142,0.71948,0.72742,0.63983,0.63824
0.89629,0.86756,0.81244,0.83067,0.78543,0.73374,0.64413,0.6679
0.91932,0.85656,0.81684,0.84052,0.72136,0.72762,0.66813,0.58932
0.91266,0.84767,0.82487,0.83034,0.71967,0.71933,0.64404,0.55971
0.89908,0.84605,0.79747,0.83915,0.74258,0.72962,0.61389,0.5767
0.92065,0.86317,0.80561,0.83341,0.76137,0.74206,0.61274,0.64498
0.9229,0.85774,0.78999,0.80062,0.71086,0.7026,0.59824,0.49857
0.92162,0.86055,0.79463,0.83312,0.7245,0.74106,0.67711,0.6269
0.92074,0.86691,0.82198,0.85149,0.74963,0.66802,0.60404,0.58892
0.91121,0.85854,0.78984,0.83102,0.74129,0.68036,0.64967,0.50564
0.92961,0.86617,0.80977,0.81467,0.73554,0.72686,0.64171,0.62576
0.91351,0.861,0.79751,0.83776,0.75586,0.76124,0.62773,0.49652
0.92064,0.86345,0.81523,0.83381,0.76372,0.72117,0.58853,0.59624
0.90522,0.86979,0.81299,0.81072,0.72322,0.74082,0.58942,0.54608
0.91417,0.87316,0.81058,0.83819,0.73615,0.69288,0.61758,0.59491
0.92211,0.8683,0.81802,0.82613,0.71316,0.68588,0.59149,0.57971
0.91186,0.86914,0.79194,0.84674,0.69444,0.64579,0.58787,0.54583
0.91843,0.86916,0.77965,0.85756,0.69207,0.7451,0.68421,0.60586
0.91991,0.87252,0.79753,0.84205,0.69898,0.6977,0.6445,0.5791
0.91107,0.8703,0.80345,0.84643,0.72868,0.72314,0.65572,0.55861
0.92579,0.88379,0.83461,0.85209,0.77969,0.79509,0.73968,0.61762
0.91488,0.85699,0.82574,0.85103,0.78238,0.69344,0.72737,0.55737
0.91865,0.80855,0.83498,0.83484,0.75345,0.67742,0.70564,0.61154
0.91421,0.86062,0.84716,0.86057,0.7796,0.76717,0.71635,0.57655
0.90759,0.8769,0.83118,0.8629,0.78536,0.76579,0.7017,0.34754
0.90393,0.87001,0.83709,0.86198,0.80135,0.77797,0.71759,0.34194
0.9344,0.86005,0.849,0.83353,0.76994,0.72248,0.69836,0.58704
0.93399,0.87414,0.85075,0.85073,0.77823,0.7401,0.70181,0.60976
0.90668,0.84276,0.70229,0.8498,0.78717,0.70801,0.74809,0.52259
0.92745,0.87305,0.83015,0.85087,0.78194,0.75867,0.72304,0.53348
0.90868,0.82979,0.85377,0.79428,0.72116,0.75866,0.71642,0.59411
0.90246,0.86034,0.83465,0.82095,0.73589,0.75186,0.71495,0.54781
0.92325,0.82322,0.84691,0.84394,0.70835,0.76307,0.6796,0.57572
0.91798,0.8391,0.84909,0.82567,0.70849,0.76322,0.70155,0.66645
0.91569,0.84405,0.82296,0.83852,0.73654,0.76559,0.68029,0.68057
0.92076,0.84693,0.84047,0.8334,0.73117,0.73694,0.71554,0.68851
0.93128,0.82431,0.81979,0.8133,0.71476,0.74913,0.7119,0.42125
0.92957,0.83771,0.81546,0.83684,0.6966,0.74397,0.66941,0.62246
0.93275,0.84792,0.84592,0.83311,0.73535,0.72673,0.65936,0.58611
0.92581,0.82992,0.80177,0.83365,0.71437,0.72844,0.70042,0.52684
0.93579,0.84068,0.84066,0.80983,0.71919,0.74835,0.70598,0.69429
0.91402,0.85563,0.81843,0.8312,0.69846,0.76128,0.69372,0.52073
0.93197,0.85144,0.85137,0.82806,0.72139,0.74885,0.67503,0.67414
0.92436,0.86909,0.82367,0.79479,0.72381,0.76784,0.59392,0.55709
0.92666,0.85443,0.8187,0.81684,0.73099,0.77659,0.68194,0.52364
0.92412,0.85765,0.84715,0.83937,0.70794,0.7304,0.66412,0.67212
0.92243,0.85464,0.81925,0.83028,0.72334,0.70983,0.64289,0.58803
0.93259,0.83459,0.79684,0.83375,0.66151,0.73549,0.68781,0.65037
0.93125,0.8554,0.8288,0.83647,0.71063,0.75327,0.69526,0.67218
0.92341,0.82759,0.81352,0.84243,0.71549,0.7611,0.71576,0.54848
0.92728,0.85743,0.85164,0.84403,0.78824,0.77145,0.74345,0.64034
0.93481,0.86479,0.8779,0.86764,0.80094,0.74932,0.71534,0.67101
0.92781,0.8583,0.85906,0.84619,0.7373,0.75199,0.70325,0.67092
0.93193,0.85824,0.87209,0.87247,0.78982,0.77018,0.75057,0.68944
0.9249,0.86353,0.85427,0.86591,0.76825,0.77293,0.73094,0.48384
0.93265,0.86312,0.86405,0.83655,0.78591,0.71081,0.68062,0.57467
0.9344,0.86005,0.849,0.83353,0.76994,0.72248,0.69836,0.58704
0.93819,0.86846,0.85247,0.86359,0.78457,0.79118,0.73177,0.67178
0.91833,0.86756,0.78499,0.85697,0.79626,0.70956,0.71732,0.63806
0.93291,0.87105,0.86285,0.85435,0.76238,0.77844,0.72496,0.61491
0.90563,0.8605,0.84695,0.7941,0.7222,0.74512,0.7457,0.76596
0.89042,0.86819,0.79574,0.82364,0.76398,0.78213,0.72321,0.55423
0.92435,0.86207,0.83386,0.8442,0.71113,0.75467,0.72048,0.66384
0.91474,0.86263,0.8271,0.82599,0.75171,0.73645,0.70601,0.68502
0.92333,0.8517,0.84067,0.85238,0.78379,0.78716,0.70126,0.60319
0.91627,0.85524,0.82854,0.85039,0.78131,0.74268,0.72657,0.6954
0.92644,0.85607,0.81271,0.82175,0.71767,0.73837,0.70606,0.54697
0.91148,0.8633,0.84077,0.84564,0.74391,0.77428,0.73126,0.62847
0.92688,0.86225,0.82702,0.847,0.76597,0.69521,0.64098,0.64148
0.90678,0.86128,0.81521,0.84628,0.74121,0.69986,0.70977,0.57998
0.92856,0.86301,0.83594,0.83468,0.76161,0.74029,0.72339,0.72773
0.92763,0.87687,0.8178,0.84267,0.77029,0.75495,0.69437,0.62008
0.92008,0.86828,0.83507,0.84073,0.76187,0.76056,0.6824,0.70582
0.92063,0.87427,0.83892,0.82197,0.75216,0.74851,0.60702,0.66294
0.91472,0.87299,0.82564,0.84115,0.7512,0.75047,0.69769,0.64457
0.92925,0.8678,0.8154,0.84749,0.75287,0.74105,0.67077,0.6413
0.9211,0.86925,0.82932,0.84622,0.73693,0.63752,0.62495,0.73002
0.92059,0.8644,0.8143,0.85165,0.7355,0.74541,0.67659,0.68328
0.91373,0.86029,0.82662,0.8457,0.69522,0.70014,0.7104,0.66179
0.92819,0.86074,0.79321,0.85602,0.73188,0.75609,0.74633,0.63942
0.92436,0.86415,0.85379,0.85948,0.80362,0.79169,0.80089,0.71215
0.91937,0.84822,0.83347,0.87295,0.7694,0.67286,0.77754,0.72765
0.92445,0.81082,0.8369,0.86369,0.74568,0.72509,0.7533,0.70287
0.92449,0.85685,0.85513,0.87451,0.75692,0.76789,0.77973,0.70586
0.90111,0.86685,0.83924,0.87179,0.76956,0.77477,0.7613,0.51344
0.93122,0.88108,0.85646,0.85488,0.78796,0.73237,0.70192,0.62795
0.93679,0.86942,0.84657,0.85581,0.78137,0.77953,0.71798,0.627
0.93819,0.86846,0.85247,0.86359,0.78457,0.79118,0.73177,0.67178
0.92649,0.84673,0.69309,0.86081,0.79376,0.69427,0.76548,0.66412
0.93642,0.88124,0.84434,0.86957,0.76946,0.78961,0.79135,0.6874
0.85846,0.82946,0.72803,0.81749,0.73046,0.73378,0.73316,0.63877
0.88936,0.8813,0.8302,0.83254,0.70544,0.70175,0.70353,0.55035
0.89819,0.83433,0.76444,0.84971,0.70099,0.73057,0.71785,0.58829
0.90183,0.83973,0.75524,0.82656,0.69248,0.75487,0.72736,0.59773
0.88659,0.81305,0.59885,0.85513,0.73606,0.60704,0.70692,0.6362
0.84788,0.85926,0.71334,0.84843,0.75095,0.62359,0.70111,0.6463
0.89285,0.85062,0.73271,0.8179,0.65663,0.73563,0.69024,0.4849
0.85739,0.82318,0.56279,0.8543,0.70073,0.70767,0.74901,0.54887
0.89866,0.86535,0.74628,0.84127,0.69239,0.73527,0.63923,0.59358
0.86734,0.80303,0.57973,0.83647,0.69653,0.73437,0.71765,0.49097
0.89528,0.85714,0.71845,0.82076,0.68488,0.73549,0.68483,0.57238
0.8784,0.87009,0.72583,0.83395,0.69378,0.71038,0.69756,0.54335
0.88538,0.85478,0.72496,0.84176,0.69362,0.69789,0.64876,0.58826
0.90029,0.87628,0.62899,0.81072,0.6962,0.71447,0.65475,0.56228
0.84581,0.85742,0.64899,0.84661,0.68451,0.69052,0.6811,0.54278
0.91078,0.8629,0.76159,0.85301,0.69733,0.73092,0.69487,0.64397
0.88606,0.86272,0.66434,0.83354,0.6607,0.70977,0.64812,0.61967
0.85767,0.81901,0.56404,0.8437,0.64013,0.73845,0.66583,0.61586
0.89217,0.86948,0.70867,0.84794,0.67125,0.71548,0.71534,0.63646
0.90231,0.85912,0.77232,0.85966,0.68392,0.70116,0.73726,0.55632
0.90086,0.84456,0.64328,0.8642,0.76972,0.70442,0.81176,0.66925
0.89858,0.84802,0.82994,0.87543,0.75826,0.75231,0.78584,0.65949
0.87208,0.84602,0.80144,0.85797,0.69808,0.69504,0.78208,0.67014
0.90566,0.82352,0.69057,0.87243,0.73899,0.73728,0.78067,0.61542
0.89057,0.83676,0.6936,0.88253,0.73885,0.69483,0.76607,0.59154
0.914,0.84533,0.71662,0.85251,0.78738,0.68581,0.74226,0.51315
0.91094,0.86364,0.80808,0.86399,0.79919,0.67869,0.73075,0.60567
0.92713,0.85515,0.70983,0.87007,0.79264,0.71943,0.75154,0.66752
0.92649,0.84673,0.69309,0.86081,0.79376,0.69427,0.76548,0.66412
0.91559,0.86621,0.74638,0.8638,0.72326,0.71579,0.76556,0.70412
0.89081,0.84127,0.82615,0.82527,0.75225,0.75104,0.71397,0.61033
0.88263,0.86751,0.78584,0.83124,0.75532,0.76598,0.77057,0.45287
0.91613,0.83915,0.8302,0.84916,0.75288,0.75968,0.74968,0.55737
0.89838,0.85067,0.83077,0.83666,0.7485,0.76071,0.7592,0.56691
0.9184,0.83413,0.81432,0.86494,0.76506,0.75089,0.72759,0.60093
0.89865,0.85905,0.81372,0.84924,0.7714,0.75915,0.75071,0.62604
0.92176,0.83684,0.77883,0.83644,0.73435,0.71243,0.7246,0.42944
0.87866,0.84102,0.80229,0.85435,0.75101,0.77263,0.77415,0.53337
0.90722,0.84614,0.83279,0.85404,0.75546,0.66862,0.63584,0.57222
0.90371,0.83561,0.78472,0.85206,0.73658,0.72541,0.72512,0.47084
0.92232,0.85505,0.81003,0.83735,0.74047,0.74316,0.72857,0.63684
0.91523,0.87357,0.79013,0.85691,0.76181,0.77698,0.7669,0.46361
0.88803,0.86884,0.81539,0.85535,0.77713,0.72893,0.72459,0.62393
0.91048,0.86215,0.8153,0.83272,0.76098,0.76193,0.67339,0.55262
0.90367,0.86423,0.79929,0.84819,0.75823,0.7509,0.72134,0.46915
0.91357,0.86533,0.80979,0.84755,0.75483,0.7475,0.70958,0.59012
0.9091,0.85796,0.8157,0.85331,0.72432,0.66496,0.6794,0.56557
0.89529,0.8488,0.78289,0.85664,0.70917,0.72935,0.71587,0.5976
0.90514,0.86638,0.83354,0.86133,0.72273,0.74147,0.73662,0.65709
0.92203,0.85696,0.7811,0.85428,0.76043,0.75912,0.76391,0.49367
0.92324,0.87332,0.84146,0.86413,0.76105,0.79013,0.76266,0.71753
0.92255,0.84957,0.85088,0.86547,0.77885,0.70928,0.75739,0.74509
0.91024,0.83537,0.8519,0.8676,0.74806,0.7637,0.73537,0.70719
0.92143,0.8588,0.84276,0.88445,0.77949,0.78489,0.77894,0.6821
0.89675,0.86981,0.84254,0.86828,0.77787,0.79131,0.71848,0.61012
0.91921,0.86536,0.83924,0.84854,0.77697,0.75562,0.72135,0.54248
0.92932,0.87201,0.8566,0.86049,0.74894,0.7772,0.73035,0.61044
0.9373,0.87867,0.84107,0.87538,0.78118,0.79957,0.80418,0.68312
0.91202,0.86865,0.74287,0.85778,0.73014,0.75528,0.78121,0.74047
0.91559,0.86621,0.74638,0.8638,0.72326,0.71579,0.76556,0.70412


==> graphics/IBSR_DvsLAB_ELX_VFS.csv <==
0.89662,0.84061,0.80858,0.82023,0.74815,0.74748,0.73003,0.63798,0
0.88911,0.83881,0.71963,0.76593,0.71024,0.67178,0.54211,0.3951,0
0.87027,0.84001,0.69824,0.81434,0.69615,0.70297,0.69786,0.59061,0
0.90118,0.87425,0.79961,0.81984,0.72934,0.72435,0.63722,0.65031,0
0.86575,0.81873,0.68599,0.80395,0.75169,0.743,0.67684,0.65018,0
0.88885,0.86956,0.82034,0.82608,0.74576,0.77144,0.7525,0.65777,0
0.87074,0.83891,0.72367,0.80637,0.78005,0.68447,0.67027,0.59053,0
0.89707,0.86969,0.80813,0.82212,0.75672,0.72869,0.66175,0.67412,0
0.88347,0.72173,0.73449,0.8222,0.73728,0.63566,0.50484,0.63869,0
0.90302,0.85195,0.75736,0.82849,0.76091,0.66735,0.67897,0.65316,0
0.8794,0.84576,0.79467,0.82685,0.71026,0.73889,0.68583,0.71178,0
0.91195,0.84744,0.69086,0.67827,0.58573,0.65384,0.40738,0.14236,0
0.91547,0.86163,0.75891,0.84738,0.75576,0.67653,0.71832,0.62244,0
0.80235,0.8604,0.70441,0.77303,0.6138,0.67207,0.54449,0.36919,0
0.80905,0.82482,0.74422,0.81843,0.70714,0.72097,0.62625,0.55434,0
0.81659,0.86405,0.81579,0.80594,0.73708,0.70434,0.6637,0.63669,0
0.80845,0.83817,0.82542,0.82723,0.74558,0.63257,0.70261,0.67688,0
0.89052,0.84265,0.7846,0.82264,0.74214,0.75771,0.76523,0.68169,0
0.89662,0.84061,0.80858,0.82023,0.74815,0.74748,0.73003,0.63798,0
0.8873,0.82896,0.77486,0.75185,0.70615,0.65558,0.64273,0.45044,0
0.87668,0.82753,0.76628,0.81282,0.69228,0.7308,0.70811,0.63396,0
0.88583,0.84615,0.80305,0.84947,0.75013,0.69001,0.68004,0.6217,0
0.87142,0.82223,0.64315,0.78573,0.73596,0.76339,0.66251,0.60958,0
0.89453,0.85127,0.83376,0.81815,0.78154,0.75754,0.77696,0.7114,0
0.88487,0.81966,0.60246,0.79927,0.77482,0.7105,0.74633,0.59558,0
0.8832,0.85038,0.73712,0.7783,0.73784,0.71535,0.64491,0.72307,0
0.86699,0.73175,0.66888,0.8179,0.76994,0.64794,0.4881,0.72464,0
0.88306,0.86504,0.80071,0.83964,0.77639,0.69794,0.75317,0.71918,0
0.89076,0.83591,0.81778,0.83643,0.73651,0.73068,0.69664,0.70214,0
0.88767,0.81176,0.74998,0.69737,0.57639,0.6585,0.44913,0.18217,0
0.88948,0.85399,0.82997,0.8431,0.75717,0.72579,0.71974,0.71108,0
0.85799,0.84426,0.77269,0.77214,0.61934,0.70085,0.52067,0.46781,0
0.85371,0.80545,0.80605,0.82702,0.72727,0.71793,0.64557,0.65698,0
0.87018,0.85544,0.84848,0.81969,0.7466,0.69099,0.59442,0.6771,0
0.86936,0.84611,0.78807,0.83896,0.71752,0.68515,0.70809,0.71105,0
0.89591,0.81581,0.63697,0.81727,0.73593,0.65839,0.63285,0.39602,0
0.89596,0.80775,0.7525,0.75458,0.69148,0.66924,0.6804,0.4102,0
0.8873,0.82896,0.77486,0.75185,0.70615,0.65558,0.64273,0.45044,0
0.88217,0.85391,0.74334,0.81457,0.7104,0.69392,0.68101,0.5092,0
0.88828,0.8127,0.7178,0.76918,0.71274,0.63353,0.60193,0.26695,0
0.86821,0.74893,0.5303,0.75896,0.7498,0.67069,0.6262,0.27657,0
0.88177,0.80798,0.73058,0.79957,0.73668,0.65062,0.68854,0.35721,0
0.87706,0.73797,0.45957,0.77244,0.74165,0.72752,0.71955,0.29358,0
0.8691,0.82904,0.60146,0.77582,0.69673,0.61985,0.54199,0.39121,0
0.87212,0.73748,0.57502,0.791,0.69661,0.64146,0.47639,0.31197,0
0.87941,0.79828,0.71082,0.81366,0.76541,0.53197,0.68298,0.5644,0
0.88073,0.77228,0.69556,0.75954,0.65143,0.65052,0.60571,0.20935,0
0.89868,0.86388,0.79504,0.83736,0.74838,0.67473,0.6484,0.50624,0
0.89973,0.8526,0.79342,0.83882,0.76237,0.70037,0.68337,0.63125,0
0.8536,0.87831,0.79439,0.82222,0.73726,0.60869,0.65248,0.48678,0
0.84028,0.86953,0.81419,0.82122,0.7597,0.64648,0.64012,0.42639,0
0.87042,0.85256,0.75456,0.81513,0.74911,0.67224,0.6174,0.43662,0
0.85554,0.86028,0.73449,0.80313,0.7426,0.64433,0.61688,0.47681,0
0.89384,0.81663,0.64881,0.83996,0.73098,0.72013,0.74765,0.58289,0
0.88698,0.79123,0.73371,0.8323,0.71226,0.73341,0.72564,0.57008,0
0.89264,0.84774,0.73795,0.82354,0.73391,0.71339,0.64321,0.48923,0
0.88217,0.85391,0.74334,0.81457,0.7104,0.69392,0.68101,0.5092,0
0.87422,0.80703,0.68361,0.81022,0.70884,0.70736,0.6842,0.5482,0
0.84289,0.74747,0.60469,0.81894,0.73133,0.76287,0.65997,0.52352,0
0.88115,0.81429,0.75081,0.84717,0.73462,0.7354,0.70996,0.60588,0
0.86373,0.76601,0.47941,0.83183,0.75363,0.70979,0.65059,0.52715,0
0.87287,0.79894,0.58568,0.83443,0.75113,0.69135,0.66068,0.6653,0
0.84932,0.75166,0.59332,0.86256,0.75601,0.70349,0.5,0.60695,0
0.87652,0.80559,0.72143,0.84592,0.75145,0.61736,0.66807,0.64095,0
0.88745,0.77247,0.73762,0.84076,0.71974,0.707,0.64758,0.55814,0
0.89514,0.85857,0.766,0.81948,0.68676,0.71293,0.54561,0.27838,0
0.89415,0.84241,0.74434,0.87226,0.77664,0.74138,0.70221,0.62742,0
0.8575,0.85243,0.75508,0.81989,0.71434,0.66485,0.50714,0.54,0
0.8628,0.87194,0.81129,0.84914,0.74964,0.7269,0.59872,0.53296,0
0.86919,0.82695,0.71186,0.83977,0.72152,0.71986,0.65243,0.62655,0
0.86241,0.87308,0.67961,0.83347,0.76489,0.69962,0.66291,0.5932,0
0.89517,0.87212,0.79427,0.80068,0.7311,0.73371,0.64062,0.65337,0
0.88806,0.83066,0.81159,0.83966,0.7312,0.70688,0.68204,0.58022,0
0.87374,0.81689,0.73972,0.72918,0.66058,0.6763,0.55335,0.25542,0
0.84848,0.8262,0.71717,0.77609,0.66727,0.71367,0.70036,0.52945,0
0.87422,0.80703,0.68361,0.81022,0.70884,0.70736,0.6842,0.5482,0
0.87096,0.84576,0.69049,0.81811,0.74172,0.73658,0.74709,0.63248,0
0.87962,0.87293,0.83717,0.80035,0.73117,0.7393,0.65549,0.64679,0
0.86907,0.84081,0.67199,0.77587,0.72918,0.67067,0.62455,0.55939,0
0.88426,0.85492,0.75181,0.78111,0.69994,0.7296,0.58808,0.56266,0
0.88594,0.75929,0.70348,0.79028,0.67061,0.6162,0.38209,0.57614,0
0.88791,0.85837,0.78434,0.80914,0.75301,0.60073,0.61146,0.6156,0
0.87258,0.83764,0.82969,0.82638,0.64785,0.69226,0.58233,0.66872,0
0.88226,0.81913,0.69399,0.63998,0.47017,0.69814,0.4273,0.0059701,0
0.89156,0.83151,0.76776,0.81488,0.75387,0.69617,0.62295,0.4365,0
0.80465,0.8329,0.6872,0.73976,0.54469,0.65984,0.56357,0.090484,0
0.78763,0.81483,0.7752,0.80326,0.63498,0.75182,0.55375,0.38338,0
0.82192,0.84902,0.82571,0.80542,0.69993,0.72507,0.60348,0.51957,0
0.80455,0.85347,0.83267,0.82159,0.69849,0.68159,0.61731,0.54102,0
0.86432,0.84978,0.75721,0.80822,0.75251,0.77684,0.6809,0.61559,0
0.87612,0.81865,0.67295,0.78168,0.72864,0.79193,0.68458,0.65299,0
0.85986,0.74406,0.61278,0.72008,0.72377,0.6761,0.58552,0.29167,0
0.83249,0.76018,0.55012,0.79643,0.70296,0.76392,0.72274,0.53265,0
0.8805,0.8589,0.73342,0.8264,0.72873,0.73561,0.75796,0.61214,0
0.87096,0.84576,0.69049,0.81811,0.74172,0.73658,0.74709,0.63248,0
0.87245,0.89037,0.72554,0.84163,0.79576,0.80982,0.713,0.67886,0
0.87171,0.8699,0.80013,0.83695,0.77164,0.73431,0.62791,0.72462,0
0.87457,0.87336,0.79354,0.83456,0.73368,0.74553,0.66401,0.64123,0
0.87618,0.82569,0.82879,0.84376,0.73585,0.73242,0.45901,0.77249,0
0.87101,0.83945,0.65662,0.82966,0.7604,0.67876,0.65366,0.7123,0
0.86725,0.84561,0.73112,0.83527,0.68225,0.75428,0.61183,0.73877,0
0.84957,0.77584,0.53673,0.58004,0.5237,0.69514,0.46858,0.10651,0
0.86196,0.82873,0.65366,0.84241,0.74867,0.75719,0.62925,0.5609,0
0.82133,0.77988,0.6561,0.79759,0.66518,0.72148,0.66336,0.38532,0
0.8188,0.83278,0.77772,0.82428,0.73989,0.74782,0.61711,0.50677,0
0.82718,0.85085,0.72419,0.78538,0.73376,0.74549,0.65743,0.62811,0
0.83273,0.85311,0.76289,0.80191,0.71255,0.74911,0.66901,0.63442,0
0.89139,0.8581,0.78698,0.80571,0.75234,0.78312,0.75268,0.68796,0
0.8905,0.84003,0.81996,0.77934,0.77811,0.74094,0.7257,0.70908,0
0.87882,0.82454,0.73148,0.74875,0.71323,0.6454,0.62087,0.18019,0
0.86552,0.84162,0.79341,0.79781,0.70076,0.70731,0.64821,0.62301,0
0.8927,0.86619,0.83816,0.79581,0.74575,0.7312,0.62744,0.67739,0
0.87005,0.87479,0.67238,0.83881,0.7981,0.79628,0.70514,0.66448,0
0.87245,0.89037,0.72554,0.84163,0.79576,0.80982,0.713,0.67886,0
0.88681,0.86177,0.66396,0.84969,0.8331,0.73332,0.79541,0.60973,0
0.89047,0.88557,0.74443,0.86465,0.7599,0.78223,0.75453,0.59366,0
0.87928,0.85729,0.74558,0.83447,0.75126,0.69297,0.6217,0.70235,0
0.89308,0.84342,0.81663,0.8313,0.79594,0.73123,0.71765,0.65449,0
0.89079,0.857,0.83105,0.82999,0.75514,0.75456,0.71655,0.69615,0
0.88194,0.82611,0.70536,0.63537,0.55016,0.65552,0.43545,0.015972,0
0.88876,0.82564,0.78249,0.83285,0.7749,0.65747,0.70982,0.50442,0
0.81895,0.85673,0.76818,0.77222,0.64172,0.70837,0.58177,0.56444,0
0.81134,0.79874,0.80679,0.82465,0.73008,0.7417,0.71876,0.62431,0
0.83219,0.85394,0.81643,0.76594,0.75717,0.70654,0.69394,0.66607,0
0.8249,0.86646,0.78648,0.8315,0.73176,0.70052,0.68682,0.7153,0
0.86931,0.83875,0.79086,0.82184,0.76265,0.72555,0.70333,0.63489,0
0.87659,0.79298,0.70556,0.81429,0.76182,0.70482,0.67501,0.60606,0
0.86789,0.77852,0.63559,0.7446,0.70934,0.69925,0.52401,0.28772,0
0.84269,0.79088,0.60161,0.80333,0.71344,0.71191,0.57886,0.47939,0
0.88294,0.84732,0.7586,0.80778,0.73926,0.66652,0.55842,0.62923,0
0.86584,0.86017,0.8198,0.85424,0.8076,0.75441,0.60428,0.68194,0
0.88296,0.86926,0.74274,0.88101,0.85061,0.74701,0.78583,0.67304,0
0.88681,0.86177,0.66396,0.84969,0.8331,0.73332,0.79541,0.60973,0
0.87354,0.87123,0.83023,0.85229,0.78158,0.6767,0.65505,0.58672,0
0.8748,0.86883,0.84209,0.85023,0.79413,0.74742,0.67308,0.66175,0
0.87672,0.8088,0.68174,0.83299,0.81082,0.64457,0.67132,0.52608,0
0.87806,0.86486,0.74465,0.83816,0.78176,0.72325,0.71384,0.66609,0
0.86254,0.78005,0.56773,0.68916,0.57856,0.65994,0.38334,0.11168,0
0.87176,0.79609,0.6238,0.84118,0.78922,0.75962,0.69487,0.44211,0
0.81918,0.78686,0.67314,0.75545,0.58564,0.63313,0.41255,0.29757,0
0.81455,0.80931,0.7224,0.82712,0.73727,0.71123,0.58763,0.45545,0
0.83494,0.84603,0.74595,0.77571,0.73043,0.69376,0.55384,0.50287,0
0.82785,0.85428,0.76941,0.83144,0.75172,0.69012,0.63135,0.53962,0
0.87749,0.85821,0.79815,0.79784,0.70673,0.72968,0.63937,0.62431,0
0.87601,0.82923,0.77749,0.78094,0.70502,0.7231,0.64949,0.67254,0
0.84886,0.81253,0.68097,0.68776,0.65521,0.63273,0.49814,0.23936,0
0.83708,0.82645,0.69886,0.80573,0.73589,0.69647,0.6363,0.62873,0
0.87603,0.85163,0.78423,0.77105,0.68253,0.71915,0.58461,0.6789,0
0.85881,0.86118,0.73505,0.83372,0.74487,0.73868,0.66036,0.63891,0
0.86814,0.89029,0.78715,0.86443,0.76625,0.79033,0.76064,0.61832,0
0.86122,0.88432,0.79669,0.83708,0.76031,0.64074,0.62188,0.6372,0
0.87354,0.87123,0.83023,0.85229,0.78158,0.6767,0.65505,0.58672,0
0.88388,0.86268,0.83034,0.84551,0.75738,0.61557,0.52715,0.67589,0
0.88546,0.84628,0.76631,0.82538,0.76279,0.75942,0.69109,0.54461,0
0.86856,0.86162,0.78609,0.83043,0.72666,0.71821,0.65014,0.63687,0
0.86055,0.81587,0.66046,0.62017,0.56558,0.68856,0.393,0.14737,0
0.87292,0.83953,0.74766,0.81576,0.73982,0.6567,0.68285,0.50231,0
0.81213,0.83956,0.66913,0.73905,0.61747,0.73972,0.56623,0.31238,0
0.80177,0.84335,0.75276,0.80261,0.70267,0.74315,0.63092,0.52298,0
0.8173,0.87088,0.80489,0.78513,0.75764,0.73273,0.66906,0.62904,0
0.826,0.87796,0.79437,0.80858,0.74791,0.68445,0.71315,0.66667,0
0.86375,0.77681,0.81402,0.82729,0.70014,0.68856,0.52512,0.62219,0
0.8518,0.74776,0.77444,0.82628,0.74493,0.67043,0.43016,0.71491,0
0.84284,0.65023,0.68859,0.72349,0.6455,0.62927,0.30153,0.18866,0
0.81568,0.71704,0.6765,0.85056,0.70702,0.67178,0.36972,0.63451,0
0.87682,0.75554,0.80503,0.80611,0.65226,0.62734,0.36435,0.63271,0
0.85659,0.83325,0.83733,0.86852,0.76449,0.72275,0.40754,0.75217,0
0.85277,0.84141,0.78484,0.87669,0.81149,0.71351,0.56759,0.69451,0
0.85318,0.86467,0.84153,0.86625,0.82139,0.72442,0.66338,0.65419,0
0.8843,0.85655,0.86158,0.86588,0.75842,0.64773,0.5233,0.70173,0
0.88388,0.86268,0.83034,0.84551,0.75738,0.61557,0.52715,0.67589,0
0.87201,0.77525,0.74581,0.83976,0.75855,0.63443,0.4969,0.68457,0
0.85244,0.85161,0.79878,0.8567,0.77345,0.72282,0.63648,0.69553,0
0.84872,0.67077,0.61555,0.60094,0.46757,0.61505,0.22233,0.055341,0
0.85732,0.76026,0.73449,0.85964,0.7708,0.68171,0.4552,0.56121,0
0.76849,0.68666,0.69569,0.76885,0.55949,0.58662,0.22974,0.47666,0
0.75705,0.8418,0.82657,0.86132,0.75807,0.64996,0.40152,0.53906,0
0.78314,0.7946,0.79331,0.80727,0.70732,0.63539,0.32423,0.66821,0
0.76755,0.84469,0.8145,0.84952,0.713,0.63519,0.42569,0.63789,0
0.89742,0.86837,0.74625,0.84009,0.75373,0.71534,0.68995,0.66756,0
0.88546,0.8623,0.81724,0.84466,0.76819,0.69603,0.70946,0.69771,0
0.87219,0.83678,0.73915,0.79323,0.74511,0.51603,0.59279,0.55245,0
0.84864,0.84757,0.78095,0.83937,0.73983,0.63469,0.65327,0.65331,0
0.89284,0.87577,0.78779,0.84179,0.75691,0.62568,0.58741,0.65101,0
0.87466,0.79838,0.60006,0.85641,0.78466,0.68089,0.6495,0.70224,0
0.8878,0.88689,0.82853,0.86472,0.80585,0.73523,0.75367,0.68774,0
0.874,0.83582,0.57524,0.85283,0.81211,0.60091,0.70554,0.58548,0
0.89582,0.8759,0.73254,0.85656,0.77963,0.74792,0.70112,0.6238,0
0.88824,0.7498,0.66246,0.85402,0.75033,0.61653,0.55234,0.70231,0
0.87201,0.77525,0.74581,0.83976,0.75855,0.63443,0.4969,0.68457,0
0.88233,0.87071,0.80601,0.86582,0.73846,0.68318,0.66118,0.70504,0
0.88294,0.83989,0.77196,0.7678,0.6728,0.62467,0.49349,0.36614,0
0.8869,0.85999,0.81864,0.86918,0.7586,0.65892,0.70794,0.67072,0
0.80884,0.85652,0.76948,0.83119,0.64334,0.68479,0.60952,0.61028,0
0.80347,0.80766,0.79682,0.84519,0.73464,0.62457,0.64683,0.63994,0
0.84203,0.86609,0.8124,0.83111,0.76514,0.64731,0.66906,0.62098,0
0.81546,0.86237,0.73237,0.84678,0.74537,0.57979,0.6555,0.65793,0
0.89844,0.80491,0.71819,0.80572,0.67937,0.75466,0.658,0.50722,0
0.89933,0.79036,0.79296,0.8254,0.7226,0.71733,0.63786,0.61008,0
0.88032,0.7598,0.63082,0.64094,0.52622,0.63136,0.44059,0.043478,0
0.87078,0.81122,0.76502,0.78657,0.62572,0.66667,0.55944,0.46926,0
0.89109,0.82045,0.78453,0.81668,0.65301,0.67536,0.51389,0.63608,0
0.86628,0.82246,0.61239,0.82453,0.65245,0.72831,0.54626,0.66612,0
0.8999,0.85678,0.79225,0.84017,0.76367,0.75975,0.71691,0.58394,0
0.88977,0.86703,0.58497,0.82962,0.75497,0.72174,0.73414,0.60854,0
0.89501,0.84663,0.69832,0.83687,0.71257,0.70535,0.64004,0.58216,0
0.87607,0.83709,0.64434,0.82243,0.71898,0.70091,0.68225,0.60256,0
0.88897,0.81633,0.74656,0.79271,0.69927,0.66331,0.611,0.46249,0
0.88233,0.87071,0.80601,0.86582,0.73846,0.68318,0.66118,0.70504,0
0.88398,0.77147,0.65203,0.49269,0.24989,0.60943,0.2927,0.0016064,0
0.88992,0.80197,0.71128,0.7966,0.73625,0.65504,0.59134,0.24056,0
0.81383,0.76694,0.63518,0.6996,0.45297,0.60165,0.35856,0.05124,0
0.80791,0.79775,0.78789,0.80132,0.6358,0.67693,0.51449,0.26361,0
0.84881,0.82613,0.78459,0.7394,0.59168,0.64828,0.5083,0.33157,0
0.81868,0.85274,0.75148,0.79342,0.65911,0.63283,0.58753,0.39533,0
0.91841,0.84388,0.67035,0.78022,0.66745,0.70761,0.56907,0.21466,0
0.88883,0.80516,0.76589,0.75391,0.6272,0.70131,0.61968,0.32994,0
0.89681,0.86678,0.80121,0.84458,0.76244,0.7242,0.65849,0.51098,0
0.8858,0.8706,0.8022,0.82532,0.69505,0.71859,0.6147,0.38623,0
0.89671,0.82955,0.70837,0.72898,0.61032,0.73268,0.54652,0.16735,0
0.85633,0.74298,0.5415,0.71815,0.71666,0.72665,0.65377,0.065343,0
0.88457,0.83598,0.75457,0.75311,0.66409,0.70214,0.55764,0.18974,0
0.86911,0.74046,0.46431,0.74293,0.68008,0.68862,0.48632,0.13594,0
0.88306,0.80111,0.6136,0.73427,0.66713,0.69908,0.41314,0.20531,0
0.87269,0.69688,0.51423,0.77275,0.68311,0.63471,0.33464,0.04073,0
0.88202,0.80529,0.76253,0.79395,0.7006,0.60314,0.60229,0.44516,0
0.87907,0.78967,0.73801,0.72618,0.60865,0.63095,0.37337,0.10198,0
0.88398,0.77147,0.65203,0.49269,0.24989,0.60943,0.2927,0.0016064,0
0.91,0.83868,0.80062,0.83248,0.69396,0.74017,0.6196,0.50065,0
0.83324,0.86968,0.77071,0.7909,0.72529,0.73821,0.66515,0.33713,0
0.82644,0.86617,0.81485,0.77662,0.69356,0.72795,0.57697,0.30574,0
0.85241,0.83087,0.7618,0.81706,0.72055,0.75448,0.65943,0.31198,0
0.83918,0.86125,0.71241,0.77134,0.65289,0.67597,0.54986,0.30146,0
0.91909,0.85527,0.76971,0.87089,0.75237,0.71446,0.72829,0.66229,0
0.89772,0.85617,0.82333,0.85037,0.75731,0.76077,0.73025,0.68785,0
0.89818,0.86227,0.80207,0.83153,0.75009,0.72463,0.61086,0.61135,0
0.88022,0.87152,0.80711,0.87005,0.77964,0.76484,0.67178,0.65849,0
0.90721,0.83612,0.76894,0.84948,0.76296,0.70511,0.62382,0.57956,0
0.8693,0.80982,0.60611,0.84429,0.73471,0.77471,0.64007,0.5536,0
0.88977,0.85134,0.80848,0.86278,0.76521,0.70592,0.70631,0.64619,0
0.88191,0.82126,0.59536,0.86651,0.78315,0.756,0.71715,0.58228,0
0.89082,0.85823,0.74381,0.84507,0.74531,0.67793,0.67842,0.66857,0
0.88501,0.73275,0.67928,0.87311,0.77263,0.70307,0.54444,0.69299,0
0.89695,0.86229,0.84436,0.85538,0.74168,0.65756,0.70629,0.69253,0
0.88624,0.84342,0.8072,0.84955,0.75187,0.70493,0.68178,0.5991,0
0.91167,0.84994,0.81156,0.8199,0.66953,0.71434,0.52314,0.44149,0
0.91,0.83868,0.80062,0.83248,0.69396,0.74017,0.6196,0.50065,0
0.82775,0.85745,0.82508,0.83852,0.65349,0.68926,0.56747,0.59309,0
0.83175,0.84252,0.81965,0.8607,0.75909,0.73188,0.69235,0.57899,0
0.84818,0.87619,0.8334,0.84956,0.77403,0.75513,0.69756,0.59587,0
0.82836,0.86309,0.77742,0.86,0.75248,0.73519,0.72184,0.61236,0
0.85019,0.86182,0.6649,0.82451,0.67053,0.67777,0.57251,0.43549,0
0.86793,0.82697,0.75972,0.82778,0.69039,0.69097,0.53575,0.59592,0
0.85851,0.88763,0.79313,0.83186,0.74633,0.63612,0.63863,0.47484,0
0.85854,0.86579,0.78149,0.83822,0.76341,0.66389,0.59526,0.66477,0
0.79753,0.84808,0.68612,0.80405,0.6348,0.6384,0.64127,0.38308,0
0.80092,0.78475,0.68592,0.84021,0.74827,0.68905,0.73056,0.49918,0
0.83049,0.86936,0.77999,0.84644,0.71772,0.71339,0.62026,0.62587,0
0.82271,0.79461,0.45913,0.79303,0.67294,0.61541,0.50252,0.39598,0
0.79283,0.8466,0.59641,0.80931,0.69911,0.71618,0.53138,0.45911,0
0.77777,0.74432,0.71508,0.85228,0.69395,0.57005,0.28877,0.58878,0
0.80775,0.84234,0.77057,0.84885,0.70935,0.68448,0.62413,0.58193,0
0.8445,0.80776,0.7272,0.81943,0.63261,0.59083,0.43027,0.42857,0
0.84671,0.87795,0.77506,0.79054,0.74354,0.72061,0.64878,0.29171,0
0.84665,0.86086,0.80904,0.85977,0.69243,0.68145,0.63078,0.55582,0
0.82775,0.85745,0.82508,0.83852,0.65349,0.68926,0.56747,0.59309,0
0.89029,0.8862,0.82475,0.85049,0.75173,0.7223,0.63556,0.62402,0
0.86485,0.8751,0.75747,0.84681,0.71115,0.73876,0.7112,0.63258,0
0.89416,0.8901,0.70605,0.82724,0.71336,0.65011,0.62605,0.64054,0
0.84663,0.76968,0.64849,0.81505,0.71659,0.75726,0.66863,0.57104,0
0.86655,0.71403,0.74431,0.81226,0.72885,0.72606,0.66259,0.69154,0
0.84927,0.84174,0.77696,0.77551,0.73741,0.6595,0.60179,0.36855,0
0.85946,0.83912,0.79495,0.79162,0.7357,0.73761,0.62232,0.6087,0
0.8122,0.74827,0.72512,0.81267,0.66029,0.74957,0.54375,0.54693,0
0.80848,0.75135,0.68983,0.81187,0.70565,0.75043,0.59589,0.53546,0
0.8355,0.71804,0.72054,0.83046,0.76081,0.74836,0.71356,0.58162,0
0.81385,0.70137,0.50733,0.80761,0.74936,0.70028,0.65591,0.49692,0
0.80594,0.75149,0.59022,0.81682,0.76233,0.75014,0.68461,0.59305,0
0.77357,0.71206,0.65129,0.7965,0.75922,0.61815,0.48587,0.60916,0
0.83172,0.70631,0.72216,0.79678,0.73315,0.62532,0.64737,0.5813,0
0.85871,0.7075,0.75231,0.78827,0.73549,0.70633,0.65649,0.57945,0
0.84529,0.83018,0.73784,0.66863,0.61428,0.71077,0.47778,0.15593,0
0.85484,0.79969,0.75591,0.80762,0.7608,0.68075,0.65801,0.45517,0
0.8947,0.83108,0.76115,0.78307,0.67896,0.73108,0.61896,0.55945,0
0.89029,0.8862,0.82475,0.85049,0.75173,0.7223,0.63556,0.62402,0
0.877,0.83725,0.77099,0.81477,0.76448,0.77908,0.67576,0.72396,0
0.90027,0.87755,0.73637,0.86367,0.7672,0.7162,0.71224,0.69881,0
0.85015,0.84609,0.80633,0.8313,0.75122,0.70215,0.69916,0.62608,0
0.88691,0.83963,0.84509,0.82959,0.75677,0.71114,0.6655,0.70472,0
0.88128,0.86026,0.80354,0.81649,0.74736,0.67359,0.59745,0.49543,0
0.87824,0.85178,0.7659,0.81636,0.72139,0.72487,0.65493,0.58028,0
0.84454,0.83439,0.80456,0.81874,0.72996,0.72745,0.63636,0.58105,0
0.82623,0.84174,0.68494,0.8104,0.76119,0.74278,0.6851,0.64438,0
0.85465,0.8494,0.83894,0.82299,0.76506,0.7142,0.69375,0.68223,0
0.85036,0.85147,0.67183,0.81345,0.77313,0.70567,0.64248,0.59937,0
0.83686,0.8632,0.77585,0.81809,0.76141,0.72299,0.64633,0.6312,0
0.81256,0.79037,0.74184,0.83407,0.77553,0.61591,0.41306,0.68236,0
0.85387,0.83274,0.80723,0.82803,0.75455,0.62123,0.66544,0.65523,0
0.87482,0.84725,0.83118,0.81643,0.72557,0.63952,0.55763,0.60858,0
0.86987,0.83904,0.77349,0.76507,0.67413,0.73033,0.54455,0.23224,0
0.85586,0.87122,0.83427,0.83958,0.75609,0.742,0.74211,0.62754,0
0.85789,0.85988,0.77457,0.83706,0.69078,0.74318,0.67339,0.65053,0
0.87443,0.86801,0.83057,0.8557,0.77875,0.77908,0.67145,0.69882,0
0.877,0.83725,0.77099,0.81477,0.76448,0.77908,0.67576,0.72396,0
0.86959,0.88465,0.82163,0.85637,0.752,0.70853,0.69005,0.73485,0
0.85333,0.80858,0.8015,0.80797,0.72383,0.63809,0.70483,0.66572,0
0.87599,0.78097,0.77882,0.82257,0.70623,0.69919,0.70523,0.69347,0
0.85917,0.82677,0.73912,0.76012,0.67138,0.64626,0.5739,0.51274,0
0.8568,0.84204,0.71248,0.75247,0.67468,0.69379,0.67045,0.59428,0
0.82858,0.80862,0.81269,0.83366,0.69375,0.66723,0.6131,0.66102,0
0.83269,0.79868,0.69871,0.7937,0.69664,0.74486,0.65095,0.65625,0
0.84395,0.83684,0.77795,0.82555,0.71005,0.71668,0.65621,0.69074,0
0.84112,0.80754,0.67662,0.78964,0.70682,0.6615,0.59712,0.65215,0
0.82257,0.83242,0.76852,0.81404,0.77872,0.66526,0.69864,0.67083,0
0.79422,0.78716,0.7286,0.78118,0.68916,0.60743,0.4471,0.66268,0
0.83312,0.78486,0.73623,0.79945,0.70592,0.57201,0.64365,0.66613,0
0.866,0.80091,0.80938,0.78987,0.67332,0.62231,0.58163,0.69779,0
0.85097,0.83028,0.70824,0.70029,0.52541,0.65249,0.49818,0.31038,0
0.85066,0.81586,0.76185,0.80625,0.73715,0.7186,0.70962,0.60812,0
0.88237,0.80877,0.6572,0.72249,0.50192,0.6528,0.55714,0.63662,0
0.90359,0.88182,0.78835,0.82826,0.68728,0.69441,0.68182,0.68826,0
0.86395,0.85413,0.81339,0.79941,0.66421,0.68762,0.67157,0.69329,0
0.86959,0.88465,0.82163,0.85637,0.752,0.70853,0.69005,0.73485,1
0.9061,0.8592,0.81414,0.83142,0.75504,0.76957,0.7522,0.658,1
0.9009,0.85691,0.66081,0.85045,0.75181,0.72264,0.69889,0.58969,1
0.87808,0.85346,0.74112,0.83973,0.71018,0.72308,0.72703,0.63531,1
0.88905,0.86596,0.8193,0.83349,0.77328,0.75971,0.64091,0.68687,1
0.86654,0.85153,0.74899,0.82024,0.73414,0.78847,0.71128,0.65291,1
0.8936,0.86916,0.82143,0.83305,0.72526,0.78596,0.73684,0.69651,1
0.85209,0.8475,0.75577,0.82509,0.73107,0.77548,0.6849,0.71199,1
0.88329,0.87807,0.81229,0.84161,0.73847,0.78434,0.70273,0.62637,1
0.86237,0.82124,0.79526,0.83491,0.71593,0.71954,0.54148,0.69008,1
0.88068,0.86077,0.77341,0.84249,0.71475,0.68538,0.68769,0.6138,1
0.88918,0.85325,0.79799,0.82991,0.70375,0.77095,0.69174,0.69132,1
0.90996,0.85644,0.75921,0.81953,0.72348,0.78858,0.72236,0.49209,1
0.90377,0.85891,0.76104,0.85084,0.75241,0.78027,0.69513,0.62053,1
0.88485,0.86811,0.7407,0.82486,0.70492,0.75116,0.73231,0.59113,1
0.88764,0.86133,0.77139,0.82949,0.73149,0.77663,0.6729,0.5896,1
0.8733,0.85834,0.81213,0.81699,0.72059,0.74783,0.68917,0.64945,1
0.88043,0.86121,0.81037,0.83209,0.74086,0.67518,0.71041,0.64,1
0.89504,0.85604,0.81762,0.84316,0.72821,0.76883,0.76503,0.63877,1
0.9061,0.8592,0.81414,0.83142,0.75504,0.76957,0.7522,0.658,1
0.88318,0.85564,0.80858,0.81645,0.73641,0.7043,0.74236,0.59941,1
0.8647,0.83858,0.78876,0.85343,0.73102,0.73937,0.72305,0.59567,1
0.8887,0.84784,0.81014,0.85283,0.72962,0.73491,0.67503,0.63765,1
0.85436,0.85401,0.72916,0.85209,0.76551,0.7903,0.68375,0.72706,1
0.88159,0.87906,0.83855,0.84847,0.75853,0.75447,0.76202,0.62004,1
0.85439,0.83339,0.71772,0.83255,0.75373,0.72248,0.70782,0.67792,1
0.88119,0.85197,0.80088,0.83775,0.75135,0.74603,0.6992,0.65083,1
0.86572,0.83875,0.78337,0.85048,0.77747,0.70374,0.53782,0.72482,1
0.86145,0.86522,0.80437,0.85261,0.75799,0.71836,0.72949,0.62216,1
0.87797,0.86071,0.81513,0.84181,0.78201,0.74063,0.69625,0.65394,1
0.88673,0.852,0.80831,0.83363,0.72849,0.74907,0.72706,0.57713,1
0.88518,0.86801,0.82448,0.84336,0.75595,0.75851,0.70649,0.71721,1
0.88361,0.86509,0.82193,0.85328,0.76759,0.73958,0.68312,0.65181,1
0.86998,0.84431,0.83282,0.84619,0.7614,0.73943,0.67047,0.66761,1
0.86315,0.86867,0.82677,0.8387,0.751,0.74738,0.72994,0.69565,1
0.87269,0.87152,0.78286,0.85739,0.73631,0.6852,0.72084,0.67628,1
0.90154,0.85476,0.69763,0.85383,0.76446,0.73301,0.72026,0.59701,1
0.89372,0.86442,0.82422,0.8336,0.74614,0.71492,0.74969,0.62556,1
0.88318,0.85564,0.80858,0.81645,0.73641,0.7043,0.74236,0.59941,1
0.87354,0.85537,0.82168,0.84754,0.75772,0.70955,0.70225,0.61323,1
0.87966,0.85961,0.79871,0.83742,0.76652,0.70236,0.59858,0.61508,1
0.84964,0.8449,0.53281,0.83702,0.75725,0.72188,0.67682,0.59689,1
0.87849,0.86957,0.80332,0.84317,0.77109,0.70501,0.76627,0.66794,1
0.86217,0.76763,0.37852,0.8071,0.75723,0.73366,0.71597,0.5124,1
0.87622,0.8493,0.72517,0.82958,0.76328,0.69984,0.70876,0.55884,1
0.86339,0.7998,0.58461,0.84143,0.74298,0.67659,0.64634,0.68376,1
0.87288,0.85926,0.73903,0.8347,0.75166,0.62117,0.70713,0.5826,1
0.87319,0.806,0.7669,0.83366,0.7633,0.67819,0.70913,0.58211,1
0.89366,0.85969,0.82555,0.85166,0.76146,0.72252,0.73756,0.56799,1
0.89634,0.87397,0.83237,0.85823,0.7709,0.74085,0.73548,0.62055,1
0.89335,0.88905,0.84356,0.85058,0.75243,0.70108,0.70559,0.58001,1
0.89109,0.86709,0.8477,0.84298,0.78493,0.73482,0.70299,0.56503,1
0.86609,0.83173,0.75572,0.83956,0.76175,0.70172,0.70225,0.59471,1
0.87549,0.87374,0.70807,0.84062,0.78399,0.68838,0.68741,0.53619,1
0.84394,0.86459,0.75142,0.84955,0.73163,0.73866,0.76993,0.6568,1
0.86495,0.84948,0.79272,0.85192,0.72796,0.74938,0.73241,0.60433,1
0.8597,0.86309,0.81869,0.84655,0.76902,0.72084,0.70857,0.55411,1
0.87354,0.85537,0.82168,0.84754,0.75772,0.70955,0.70225,0.61323,1
0.80231,0.84484,0.76862,0.83075,0.74018,0.71431,0.66133,0.66997,1
0.77932,0.82675,0.55859,0.84917,0.73509,0.78942,0.67805,0.6099,1
0.85886,0.8723,0.78624,0.85203,0.73289,0.7184,0.68624,0.56234,1
0.82734,0.82517,0.40598,0.83157,0.72543,0.71652,0.62103,0.60699,1
0.85949,0.87518,0.70562,0.84468,0.74828,0.70852,0.69846,0.64993,1
0.82238,0.82463,0.58455,0.85762,0.74924,0.67764,0.48911,0.66592,1
0.82146,0.86109,0.79954,0.86303,0.77013,0.62177,0.63886,0.66732,1
0.84405,0.85669,0.77557,0.85021,0.74811,0.68035,0.64533,0.62806,1
0.88527,0.87401,0.79942,0.84505,0.76885,0.77049,0.71237,0.52846,1
0.86213,0.87087,0.79568,0.864,0.78152,0.77693,0.66919,0.64005,1
0.8545,0.88623,0.80169,0.85379,0.75326,0.71606,0.67446,0.59745,1
0.87843,0.86998,0.81358,0.85089,0.75744,0.76207,0.66598,0.54302,1
0.86804,0.84357,0.71493,0.84347,0.73904,0.75547,0.64548,0.63106,1
0.86404,0.87539,0.68254,0.85267,0.76854,0.75822,0.6729,0.6285,1
0.88214,0.86412,0.82603,0.84107,0.76442,0.77425,0.6583,0.71263,1
0.89284,0.84451,0.814,0.85439,0.72473,0.74295,0.66442,0.61905,1
0.87315,0.85048,0.77544,0.82249,0.75212,0.71337,0.59673,0.5688,1
0.82777,0.83572,0.76092,0.84014,0.73686,0.71819,0.68713,0.66266,1
0.80231,0.84484,0.76862,0.83075,0.74018,0.71431,0.66133,0.66997,1
0.8724,0.87874,0.7557,0.84589,0.75488,0.77314,0.76914,0.64669,1
0.87466,0.86919,0.81781,0.8493,0.76557,0.74828,0.62487,0.64201,1
0.85615,0.84289,0.70431,0.83625,0.74426,0.73813,0.61582,0.63492,1
0.86602,0.85619,0.80032,0.83636,0.70576,0.71113,0.60323,0.60892,1
0.86442,0.83446,0.76604,0.85183,0.73103,0.65582,0.43434,0.65734,1
0.85436,0.87128,0.80636,0.86226,0.77175,0.64596,0.60596,0.64143,1
0.86531,0.85701,0.82659,0.84795,0.71357,0.70174,0.5712,0.67059,1
0.86897,0.83876,0.78899,0.81684,0.73972,0.76571,0.59683,0.5247,1
0.88417,0.84318,0.80271,0.84415,0.75621,0.75923,0.59617,0.62167,1
0.85714,0.85761,0.7675,0.8449,0.72958,0.70667,0.5773,0.61782,1
0.85968,0.86173,0.7713,0.8306,0.7462,0.75106,0.58716,0.54969,1
0.84299,0.8478,0.84753,0.83764,0.70317,0.72916,0.53874,0.62284,1
0.84577,0.86784,0.78944,0.83073,0.75882,0.68672,0.61881,0.61089,1
0.85898,0.86317,0.76282,0.8348,0.74144,0.79282,0.72665,0.65349,1
0.84836,0.85718,0.69986,0.84466,0.75015,0.78682,0.69846,0.69785,1
0.84625,0.8336,0.3979,0.81727,0.75214,0.70911,0.67495,0.54789,1
0.79438,0.80847,0.60856,0.82807,0.74091,0.75838,0.6877,0.62841,1
0.86957,0.87242,0.75143,0.84564,0.76001,0.77335,0.76654,0.64991,1
0.8724,0.87874,0.7557,0.84589,0.75488,0.77314,0.76914,0.64669,1
0.86265,0.87803,0.72673,0.8526,0.791,0.80679,0.68298,0.66667,1
0.84678,0.85382,0.80029,0.84227,0.79195,0.76499,0.66435,0.72509,1
0.85713,0.86953,0.79195,0.8501,0.76434,0.76514,0.67462,0.63364,1
0.84761,0.82463,0.818,0.8553,0.76877,0.72532,0.46343,0.73666,1
0.83523,0.85888,0.73481,0.85994,0.76759,0.7066,0.66049,0.70403,1
0.85613,0.83719,0.76369,0.85413,0.75601,0.75332,0.64111,0.74927,1
0.84813,0.82204,0.61646,0.81236,0.74876,0.78221,0.68486,0.50604,1
0.83419,0.84992,0.71908,0.83231,0.76322,0.78949,0.63679,0.65436,1
0.82768,0.84906,0.40625,0.82659,0.75971,0.76802,0.72955,0.61682,1
0.81782,0.82971,0.46693,0.80264,0.75524,0.7735,0.64407,0.59079,1
0.79739,0.85834,0.75514,0.8246,0.74131,0.77527,0.61694,0.71254,1
0.83091,0.87714,0.70624,0.82373,0.73245,0.7088,0.6944,0.65264,1
0.89252,0.86104,0.79957,0.83442,0.71801,0.80141,0.7453,0.68156,1
0.88626,0.8709,0.83937,0.84378,0.73147,0.77093,0.75888,0.65238,1
0.87197,0.85158,0.78463,0.8262,0.7632,0.72486,0.74308,0.64783,1
0.85838,0.85018,0.78102,0.8465,0.72006,0.71203,0.66649,0.60048,1
0.87318,0.85802,0.81328,0.83691,0.76524,0.74482,0.60306,0.6549,1
0.85713,0.87215,0.69286,0.84061,0.78733,0.81464,0.69071,0.63117,1
0.86265,0.87803,0.72673,0.8526,0.791,0.80679,0.68298,0.66667,1
0.87471,0.87101,0.66566,0.86265,0.82594,0.8,0.80073,0.67084,1
0.88136,0.88031,0.7919,0.85726,0.76768,0.80931,0.78567,0.5991,1
0.85568,0.8426,0.72656,0.85996,0.78405,0.65155,0.60558,0.66413,1
0.88084,0.8713,0.8081,0.86493,0.78814,0.74668,0.78314,0.62372,1
0.88969,0.86369,0.81738,0.84371,0.75902,0.78408,0.72213,0.62649,1
0.88121,0.85136,0.78461,0.83003,0.71848,0.76026,0.69585,0.54799,1
0.88846,0.87817,0.80888,0.84831,0.7474,0.77033,0.74274,0.62051,1
0.85932,0.88143,0.77993,0.85398,0.74533,0.78962,0.71735,0.66667,1
0.86064,0.87111,0.80527,0.84683,0.75496,0.76488,0.75995,0.60225,1
0.84673,0.87101,0.81419,0.82396,0.71429,0.72988,0.71597,0.63024,1
0.85068,0.88578,0.77145,0.84852,0.74477,0.71269,0.71212,0.66249,1
0.86286,0.83952,0.77515,0.82647,0.74345,0.76831,0.71749,0.68709,1
0.85801,0.82779,0.74298,0.838,0.75482,0.7454,0.71695,0.66603,1
0.85868,0.7822,0.17279,0.81227,0.74679,0.71571,0.72506,0.48167,1
0.83852,0.84972,0.61758,0.83451,0.75012,0.72944,0.64884,0.60426,1
0.85502,0.82723,0.71036,0.82897,0.77013,0.74592,0.62326,0.62441,1
0.84468,0.84129,0.80046,0.83979,0.79841,0.77439,0.68087,0.71589,1
0.87588,0.86693,0.68984,0.8693,0.83345,0.78514,0.79436,0.64854,1
0.87471,0.87101,0.66566,0.86265,0.82594,0.8,0.80073,0.67084,1
0.87147,0.86336,0.81361,0.85156,0.76895,0.75256,0.73797,0.61436,1
0.85921,0.86272,0.84026,0.85219,0.79613,0.71757,0.66767,0.68603,1
0.86398,0.85139,0.65096,0.85381,0.80882,0.70213,0.72201,0.48629,1
0.87183,0.86974,0.70507,0.84691,0.77964,0.75393,0.7246,0.68267,1
0.85496,0.79113,0.19255,0.81438,0.72837,0.77306,0.69742,0.50351,1
0.8665,0.85063,0.61799,0.84098,0.75654,0.77157,0.738,0.60556,1
0.84192,0.84891,0.4868,0.83693,0.76954,0.74229,0.6253,0.47687,1
0.83964,0.84704,0.31041,0.8292,0.75345,0.77445,0.72187,0.51209,1
0.8233,0.85668,0.71383,0.82593,0.73204,0.73816,0.7028,0.60163,1
0.85434,0.85538,0.74387,0.84622,0.73072,0.68843,0.69259,0.58712,1
0.87839,0.87327,0.81707,0.83003,0.71489,0.79071,0.72015,0.64236,1
0.88305,0.85296,0.79101,0.83327,0.75116,0.76485,0.71372,0.65978,1
0.87323,0.84535,0.67361,0.80602,0.75817,0.76084,0.70023,0.51246,1
0.86096,0.85895,0.68997,0.8428,0.73769,0.73675,0.67931,0.65126,1
0.86438,0.84986,0.7865,0.82484,0.7223,0.73758,0.57766,0.59184,1
0.85525,0.87245,0.78649,0.85385,0.78132,0.79354,0.6568,0.63642,1
0.88263,0.88966,0.79862,0.86027,0.77281,0.79954,0.76897,0.5787,1
0.86566,0.88216,0.79994,0.84061,0.78191,0.74967,0.72749,0.64989,1
0.87147,0.86336,0.81361,0.85156,0.76895,0.75256,0.73797,0.61436,1
0.88688,0.88044,0.83225,0.85394,0.76539,0.69788,0.57093,0.63861,1
0.89038,0.87731,0.76862,0.85602,0.78589,0.75056,0.7262,0.56471,1
0.87567,0.86881,0.7911,0.84248,0.76329,0.75971,0.67228,0.58316,1
0.86399,0.84341,0.70852,0.80987,0.7685,0.78753,0.69225,0.53464,1
0.8844,0.86887,0.78785,0.83348,0.77139,0.78847,0.70471,0.62983,1
0.8719,0.87719,0.67534,0.84177,0.78662,0.80927,0.7567,0.64276,1
0.86843,0.87461,0.74333,0.83397,0.79233,0.79361,0.72941,0.62713,1
0.86212,0.88737,0.80726,0.82435,0.75251,0.78031,0.73834,0.66354,1
0.87086,0.88187,0.76669,0.83801,0.73513,0.70791,0.76903,0.65969,1
0.8502,0.83007,0.81343,0.85682,0.7316,0.70849,0.59474,0.70562,1
0.85617,0.83025,0.78988,0.842,0.77547,0.69678,0.566,0.68079,1
0.82648,0.80159,0.38616,0.83094,0.76471,0.61347,0.63751,0.61368,1
0.82343,0.8362,0.73206,0.85807,0.75061,0.67035,0.49512,0.66898,1
0.85753,0.81935,0.76279,0.84574,0.73574,0.65597,0.45006,0.66145,1
0.83964,0.81166,0.83119,0.85688,0.78031,0.73124,0.50102,0.75386,1
0.84965,0.84565,0.78489,0.87192,0.80601,0.67781,0.64771,0.66915,1
0.85812,0.87131,0.84754,0.85568,0.81092,0.70106,0.66149,0.69841,1
0.88085,0.8743,0.84563,0.86254,0.7831,0.68595,0.61782,0.67293,1
0.88688,0.88044,0.83225,0.85394,0.76539,0.69788,0.57093,0.63861,1
0.87433,0.84941,0.73184,0.87333,0.80287,0.57802,0.65106,0.66958,1
0.86296,0.86396,0.76812,0.85662,0.78834,0.70186,0.65093,0.71601,1
0.84066,0.81748,0.73507,0.83234,0.72709,0.6926,0.56638,0.59402,1
0.8532,0.8456,0.73133,0.85805,0.76888,0.71305,0.63887,0.69527,1
0.82649,0.83816,0.76215,0.86759,0.77411,0.61241,0.51198,0.62411,1
0.83772,0.83578,0.45344,0.85228,0.77492,0.6491,0.54103,0.60202,1
0.83623,0.86802,0.79959,0.8413,0.75033,0.69154,0.57079,0.66147,1
0.84793,0.84644,0.77327,0.82814,0.74102,0.65084,0.52885,0.64402,1
0.87611,0.84906,0.78662,0.85178,0.73851,0.69099,0.698,0.64459,1
0.8654,0.86015,0.81012,0.84462,0.75957,0.72431,0.7136,0.57778,1
0.86604,0.84341,0.7543,0.82569,0.72818,0.60561,0.69662,0.61555,1
0.84974,0.84926,0.78981,0.85417,0.77618,0.61519,0.63252,0.66711,1
0.86092,0.86031,0.7931,0.85738,0.76105,0.69116,0.57812,0.65728,1
0.8368,0.84578,0.67636,0.86225,0.77291,0.69335,0.63139,0.7251,1
0.87867,0.8685,0.7999,0.85773,0.79539,0.75611,0.78171,0.61911,1
0.8715,0.85443,0.5032,0.8436,0.81028,0.68931,0.69967,0.5697,1
0.88724,0.8733,0.74927,0.85852,0.78478,0.75488,0.719,0.59178,1
0.88105,0.83931,0.69031,0.86665,0.78234,0.57733,0.61239,0.69955,1
0.87433,0.84941,0.73184,0.87333,0.80287,0.57802,0.65106,0.66958,1
0.88145,0.87564,0.83155,0.8643,0.75929,0.71504,0.69188,0.68553,1
0.86476,0.83896,0.78688,0.83003,0.74272,0.66754,0.69654,0.58263,1
0.87003,0.84071,0.82105,0.85402,0.75638,0.68102,0.71985,0.60315,1
0.84401,0.86293,0.75549,0.85187,0.76631,0.72261,0.71988,0.64602,1
0.85811,0.85125,0.78562,0.85714,0.75445,0.69949,0.70883,0.56695,1
0.84048,0.87008,0.8024,0.82801,0.74949,0.64055,0.67837,0.65292,1
0.854,0.86826,0.72592,0.84897,0.73098,0.59538,0.69561,0.65546,1
0.87902,0.84622,0.81573,0.83636,0.71007,0.77951,0.71747,0.68882,1
0.88,0.84575,0.82361,0.84261,0.76668,0.74863,0.7124,0.651,1
0.8561,0.82655,0.75756,0.81044,0.73597,0.69629,0.71681,0.55233,1
0.85577,0.83264,0.78985,0.84606,0.75134,0.67598,0.64308,0.61575,1
0.85171,0.83653,0.81972,0.84434,0.70755,0.72506,0.56674,0.63688,1
0.84902,0.83041,0.75935,0.83381,0.74436,0.75535,0.64637,0.72956,1
0.88529,0.86503,0.82574,0.84319,0.76201,0.77487,0.74335,0.59335,1
0.86127,0.87307,0.68822,0.83345,0.76447,0.75834,0.7542,0.69926,1
0.87007,0.86076,0.80221,0.84544,0.76567,0.75105,0.71429,0.55971,1
0.86372,0.86066,0.76125,0.85131,0.78541,0.69963,0.6539,0.69813,1
0.86921,0.87443,0.84297,0.8663,0.77037,0.73391,0.73074,0.67279,1
0.88145,0.87564,0.83155,0.8643,0.75929,0.71504,0.69188,0.68553,1
0.87597,0.81463,0.8074,0.8169,0.7352,0.71197,0.62905,0.52996,1
0.86471,0.85963,0.84031,0.84545,0.77377,0.73895,0.71737,0.6164,1
0.82263,0.83395,0.69923,0.84511,0.74322,0.71814,0.6313,0.54612,1
0.83666,0.84944,0.76422,0.84721,0.77781,0.7412,0.69496,0.56957,1
0.8401,0.86141,0.83934,0.82201,0.72421,0.68975,0.64495,0.62862,1
0.83215,0.857,0.76036,0.83092,0.70955,0.66382,0.63928,0.65909,1
0.90871,0.87592,0.7979,0.84855,0.7483,0.80684,0.72059,0.58724,1
0.89969,0.88038,0.83015,0.84308,0.73225,0.7548,0.72885,0.55524,1
0.88787,0.87444,0.82052,0.84724,0.77568,0.73538,0.69048,0.52893,1
0.89312,0.86626,0.81547,0.85101,0.75624,0.76358,0.65532,0.55945,1
0.87189,0.8521,0.80931,0.83493,0.75743,0.77263,0.5816,0.54894,1
0.85975,0.81146,0.61182,0.83933,0.76547,0.77406,0.67538,0.5283,1
0.88833,0.87615,0.79745,0.83225,0.74301,0.74066,0.68452,0.54164,1
0.86634,0.81391,0.45698,0.81449,0.75495,0.75805,0.66619,0.58321,1
0.86559,0.85712,0.74172,0.82065,0.77135,0.77701,0.70296,0.56093,1
0.85116,0.80497,0.62007,0.84369,0.74673,0.66112,0.4946,0.57588,1
0.86636,0.87184,0.80861,0.84726,0.74288,0.67984,0.68627,0.59923,1
0.88581,0.84532,0.81414,0.839,0.73408,0.67546,0.60637,0.54614,1
0.87597,0.81463,0.8074,0.8169,0.7352,0.71197,0.62905,0.52996,1
0.90534,0.86535,0.83658,0.86041,0.77441,0.79571,0.69435,0.65176,1
0.88499,0.89561,0.82353,0.84302,0.7943,0.76523,0.73398,0.48477,1
0.8913,0.86847,0.82778,0.85503,0.7751,0.76267,0.67575,0.49368,1
0.87345,0.84752,0.79259,0.8413,0.78081,0.76559,0.68286,0.57272,1
0.87419,0.87796,0.71193,0.83915,0.75851,0.68291,0.68547,0.49448,1
0.90292,0.87805,0.81297,0.86398,0.77491,0.79104,0.7093,0.64881,1
0.89312,0.8679,0.84739,0.85598,0.77227,0.77914,0.72449,0.7199,1
0.8917,0.87525,0.8215,0.8602,0.79351,0.73091,0.69889,0.57925,1
0.87219,0.86788,0.80471,0.86165,0.78374,0.76832,0.64671,0.6867,1
0.88867,0.84046,0.82258,0.8429,0.75444,0.75095,0.60713,0.62616,1
0.84695,0.8521,0.7214,0.84536,0.77259,0.78521,0.64567,0.63779,1
0.8946,0.88561,0.83102,0.86262,0.75276,0.75755,0.72223,0.61332,1
0.85593,0.8577,0.5953,0.84526,0.75142,0.78398,0.73577,0.64537,1
0.89614,0.87336,0.81211,0.84548,0.78651,0.76012,0.71937,0.67426,1
0.86981,0.86012,0.73433,0.86245,0.77149,0.71826,0.60286,0.66299,1
0.87658,0.86195,0.84537,0.85649,0.76795,0.66993,0.71955,0.5693,1
0.87743,0.8759,0.83684,0.84836,0.77207,0.72427,0.71659,0.63658,1
0.90091,0.86462,0.8361,0.8589,0.77047,0.79531,0.7107,0.62753,1
0.90534,0.86535,0.83658,0.86041,0.77441,0.79571,0.69435,0.65176,1
0.88355,0.8877,0.82496,0.86741,0.77627,0.75062,0.68103,0.58333,1
0.88141,0.87812,0.84561,0.86886,0.81027,0.77666,0.70048,0.60264,1
0.87219,0.88319,0.81899,0.83974,0.77368,0.7836,0.72284,0.668,1
0.88483,0.88626,0.78285,0.84912,0.77312,0.77454,0.71078,0.6537,1
0.88557,0.87644,0.76635,0.82992,0.73396,0.75839,0.73536,0.60426,1
0.87895,0.87743,0.82956,0.84994,0.75917,0.74285,0.69528,0.65728,1
0.88685,0.88018,0.80633,0.84162,0.75783,0.70638,0.70442,0.59374,1
0.8667,0.88524,0.79308,0.8508,0.76978,0.69239,0.69255,0.68125,1
0.85559,0.87081,0.78431,0.83914,0.73437,0.69826,0.58033,0.66227,1
0.81327,0.84974,0.56826,0.83814,0.74881,0.7469,0.70599,0.60985,1
0.87215,0.89659,0.80881,0.85074,0.76117,0.77213,0.71699,0.66528,1
0.84472,0.85612,0.63217,0.83776,0.7643,0.68992,0.62604,0.58088,1
0.87677,0.88573,0.72348,0.84939,0.79872,0.80523,0.76768,0.64477,1
0.83715,0.84128,0.7571,0.86513,0.78924,0.60328,0.47867,0.62375,1
0.84711,0.88221,0.78732,0.86675,0.77963,0.69622,0.69934,0.67517,1
0.84182,0.85057,0.7536,0.8544,0.75988,0.70708,0.63672,0.60268,1
0.88426,0.88359,0.80847,0.82933,0.7938,0.76961,0.71913,0.52498,1
0.88391,0.88018,0.81184,0.86232,0.78615,0.75735,0.69385,0.57735,1
0.88355,0.8877,0.82496,0.86741,0.77627,0.75062,0.68103,0.58333,1
0.89368,0.89459,0.85247,0.87628,0.8219,0.76921,0.70997,0.68776,1
0.87271,0.87217,0.74025,0.8706,0.77892,0.75458,0.71751,0.70205,1
0.88945,0.8857,0.72817,0.85935,0.77759,0.67755,0.73913,0.67429,1
0.88037,0.87336,0.78421,0.8518,0.75253,0.79236,0.69912,0.59742,1
0.87692,0.8613,0.83825,0.85169,0.75631,0.75372,0.69119,0.6452,1
0.87713,0.86756,0.82498,0.83595,0.77768,0.73261,0.65514,0.48722,1
0.88518,0.86936,0.8163,0.85305,0.76643,0.7606,0.62689,0.57415,1
0.84576,0.87922,0.78829,0.84423,0.76414,0.75703,0.52801,0.54738,1
0.80735,0.82772,0.55263,0.84332,0.74952,0.77053,0.62685,0.56728,1
0.86028,0.88302,0.80834,0.84134,0.75713,0.76924,0.75362,0.5409,1
0.82702,0.86507,0.38604,0.83968,0.7671,0.77518,0.72122,0.51892,1
0.87453,0.89485,0.76386,0.83888,0.78759,0.78366,0.74203,0.63339,1
0.83742,0.84311,0.63939,0.85351,0.78749,0.64671,0.53064,0.6001,1
0.85713,0.87193,0.80516,0.85324,0.74745,0.69053,0.70191,0.57073,1
0.85399,0.86501,0.7771,0.84852,0.7839,0.74938,0.70201,0.5395,1
0.88426,0.85603,0.83244,0.84668,0.78968,0.76405,0.67707,0.48685,1
0.88032,0.87576,0.83822,0.86359,0.8136,0.78945,0.69405,0.57368,1
0.8903,0.90111,0.86175,0.87038,0.81881,0.78741,0.71198,0.67761,1
0.89368,0.89459,0.85247,0.87628,0.8219,0.76921,0.70997,0.68776,1
0.8978,0.88178,0.82141,0.86602,0.78235,0.78871,0.73256,0.69672,1
0.89537,0.89846,0.76091,0.86926,0.77774,0.72534,0.67447,0.7,1
0.84704,0.85769,0.81876,0.83151,0.72636,0.75549,0.71963,0.63666,1
0.86388,0.87726,0.82614,0.85473,0.73879,0.75764,0.70083,0.68223,1
0.84641,0.84736,0.77582,0.83407,0.76576,0.68891,0.68726,0.56653,1
0.86481,0.83125,0.73705,0.84474,0.75129,0.72371,0.63987,0.62724,1
0.83478,0.8483,0.83498,0.84262,0.73487,0.72041,0.5138,0.65206,1
0.77834,0.83804,0.76804,0.84019,0.73241,0.75684,0.62576,0.68532,1
0.83384,0.87704,0.81291,0.82995,0.7189,0.73481,0.71952,0.61807,1
0.82886,0.86494,0.73667,0.82344,0.71744,0.7257,0.66574,0.66011,1
0.86079,0.87195,0.80343,0.82472,0.76524,0.77132,0.72587,0.66698,1
0.82122,0.86488,0.80274,0.84932,0.75873,0.66738,0.5323,0.68481,1
0.83407,0.86805,0.81541,0.84406,0.74834,0.65203,0.67644,0.65844,1
0.84253,0.86903,0.82877,0.83217,0.71828,0.7169,0.67251,0.63904,1
0.86337,0.82876,0.78238,0.83585,0.76928,0.75849,0.65296,0.54561,1
0.8743,0.88502,0.81237,0.84996,0.76325,0.77533,0.73268,0.60392,1
0.84114,0.87077,0.74576,0.86859,0.76323,0.75714,0.72072,0.67155,1
0.89167,0.88081,0.80259,0.86572,0.77128,0.76486,0.7154,0.69533,1
0.8978,0.88178,0.82141,0.86602,0.78235,0.78871,0.73256,0.69672,1
0.88414,0.87496,0.81268,0.86428,0.74153,0.75806,0.75611,0.76945,1
0.85421,0.88152,0.8217,0.84617,0.75363,0.66398,0.69873,0.62702,1
0.86671,0.88089,0.78806,0.85425,0.73226,0.69545,0.70404,0.68618,1
0.84517,0.86894,0.72625,0.83879,0.78498,0.67199,0.62315,0.54833,1
0.86801,0.86961,0.71249,0.85099,0.77017,0.74,0.64711,0.59218,1
0.82434,0.8699,0.79454,0.84027,0.76678,0.69141,0.58488,0.64635,1
0.81993,0.87515,0.74856,0.83467,0.74088,0.74148,0.64522,0.68626,1
0.84034,0.9003,0.80056,0.85075,0.74096,0.68139,0.65691,0.63884,1
0.84982,0.87246,0.7807,0.84432,0.73564,0.66296,0.64999,0.66375,1
0.87281,0.88525,0.80998,0.84486,0.75856,0.65479,0.70827,0.65623,1
0.83399,0.86049,0.80674,0.83738,0.74761,0.61037,0.45687,0.68664,1
0.85813,0.88414,0.74591,0.85308,0.74556,0.59262,0.68029,0.62496,1
0.83768,0.87865,0.76468,0.84002,0.71376,0.63064,0.6159,0.63202,1
0.87216,0.85902,0.71742,0.82613,0.76185,0.67989,0.66688,0.51167,1
0.8811,0.88444,0.7729,0.83583,0.76853,0.77376,0.70756,0.63212,1
0.85598,0.88655,0.68771,0.85985,0.78293,0.6488,0.72049,0.6614,1
0.89467,0.89985,0.7554,0.86658,0.76758,0.72247,0.66133,0.70388,1
0.88553,0.89153,0.81766,0.86201,0.74256,0.73112,0.73723,0.74278,1
0.88414,0.87496,0.81268,0.86428,0.74153,0.75806,0.75611,0.76945,1

